Accountable Liveness

Safety and liveness are the two classical security properties of consensus protocols. Recent works have strengthened safety with accountability: should any safety violation occur, a sizable fraction of adversary nodes can be proven to be protocol violators. This paper studies to what extent analogous accountability guarantees are achievable for liveness. To reveal the full complexity of this question, we introduce an interpolation between the classical synchronous and partially-synchronous models that we call the $x$-partially-synchronous network model in which, intuitively, at most an $x$ fraction of the time steps in any sufficiently long interval are asynchronous (and, as with a partially-synchronous network, all time steps are synchronous following the passage of an unknown "global stablization time"). We prove a precise characterization of the parameter regime in which accountable liveness is achievable: if and only if $x < 1/2$ and $f < n/2$, where $n$ denotes the number of nodes and $f$ the number of nodes controlled by an adversary. We further refine the problem statement and our analysis by parameterizing by the number of violating nodes identified following a liveness violation, and provide evidence that the guarantees achieved by our protocol are near-optimal (as a function of $x$ and $f$). Our results provide rigorous foundations for liveness-accountability heuristics such as the "inactivity leaks" employed in Ethereum.

==> figures/fig1/schemeAchievability1-tALmax0.33334-f0.33334.txt <==
x fun
0.001 0.3333333199866533
0.002 0.3333333066132264
0.003 0.3333332932129722
0.004 0.3333332797858099
0.005 0.3333332663316583
0.006 0.3333332528504359
0.007 0.33333323934206105
0.008 0.3333332258064516
0.009 0.333333212243525
0.01 0.33333319865319866
0.011 0.3333331850353893
0.012 0.33333317139001345
0.013 0.33333315771698746
0.014 0.33333314401622716
0.015 0.33333313028764805
0.016 0.3333331165311653
0.017 0.33333310274669375
0.018 0.333333088934148
0.019 0.33333307509344207
0.02 0.3333330612244898
0.021 0.3333330473272046
0.022 0.3333330334014996
0.023 0.3333330194472876
0.024 0.33333300546448086
0.025 0.33333299145299145
0.026 0.333332977412731
0.027 0.3333329633436108
0.028 0.3333329492455418
0.029 0.3333329351184346
0.03 0.3333329209621993
0.031 0.33333290677674576
0.032 0.33333289256198345
0.033 0.33333287831782143
0.034 0.3333328640441684
0.035 0.33333284974093264
0.036 0.3333328354080221
0.037 0.3333328210453444
0.038 0.3333328066528066
0.039 0.33333279223031564
0.04 0.33333277777777776
0.041 0.33333276329509903
0.042 0.3333327487821851
0.043 0.3333327342389411
0.044 0.33333271966527195
0.045 0.333332705061082
0.046 0.33333269042627534
0.047 0.3333326757607555
0.048 0.3333326610644258
0.049 0.3333326463371889
0.05 0.3333326315789473
0.051 0.3333326167896031
0.052 0.3333326019690576
0.053 0.33333258711721225
0.054 0.33333257223396756
0.055 0.33333255731922395
0.056 0.33333254237288135
0.057 0.33333252739483915
0.058 0.33333251238499645
0.059 0.3333324973432518
0.06 0.3333324822695035
0.061 0.3333324671636492
0.062 0.3333324520255863
0.063 0.33333243685521163
0.064 0.3333324216524216
0.065 0.33333240641711226
0.066 0.3333323911491791
0.067 0.3333323758485173
0.068 0.3333323605150214
0.069 0.33333234514858573
0.07 0.33333232974910393
0.071 0.3333323143164693
0.072 0.3333322988505747
0.073 0.33333228335131243
0.074 0.3333322678185745
0.075 0.3333322522522522
0.076 0.3333322366522366
0.077 0.3333322210184182
0.078 0.33333220535068686
0.079 0.3333321896489323
0.08 0.33333217391304343
0.081 0.33333215814290895
0.082 0.33333214233841685
0.083 0.3333321264994547
0.084 0.3333321106259097
0.085 0.33333209471766845
0.086 0.33333207877461707
0.087 0.33333206279664107
0.088 0.3333320467836257
0.089 0.33333203073545553
0.09 0.3333320146520146
0.091 0.3333319985331866
0.092 0.3333319823788546
0.093 0.3333319661889011
0.094 0.3333319499632082
0.095 0.3333319337016574
0.096 0.33333191740412976
0.097 0.3333319010705057
0.098 0.33333188470066516
0.099 0.3333318682944876
0.1 0.3333318518518518
0.101 0.3333318353726362
0.102 0.3333318188567186
0.103 0.3333318023039762
0.104 0.3333317857142857
0.105 0.33333176908752327
0.106 0.3333317524235645
0.107 0.3333317357222844
0.108 0.3333317189835575
0.109 0.3333317022072577
0.11 0.3333316853932584
0.111 0.3333316685414323
0.112 0.33333165165165163
0.113 0.333331634723788
0.114 0.33333161775771253
0.115 0.33333160075329565
0.116 0.3333315837104072
0.117 0.33333156662891655
0.118 0.3333315495086923
0.119 0.3333315323496027
0.12 0.3333315151515151
0.121 0.3333314979142965
0.122 0.3333314806378132
0.123 0.3333314633219308
0.124 0.33333144596651443
0.125 0.33333142857142856
0.126 0.33333141113653697
0.127 0.3333313936617029
0.128 0.333331376146789
0.129 0.3333313585916571
0.13 0.33333134099616857
0.131 0.33333132336018406
0.132 0.33333130568356373
0.133 0.33333128796616684
0.134 0.33333127020785214
0.135 0.33333125240847783
0.136 0.3333312345679012
0.137 0.3333312166859791
0.138 0.3333311987625676
0.139 0.3333311807975222
0.14 0.33333116279069763
0.141 0.33333114474194797
0.142 0.33333112665112663
0.143 0.33333110851808634
0.144 0.3333310903426791
0.145 0.3333310721247563
0.146 0.33333105386416856
0.147 0.3333310355607659
0.148 0.33333101721439745
0.149 0.33333099882491185
0.15 0.3333309803921568
0.151 0.33333096191597955
0.152 0.3333309433962264
0.153 0.33333092483274296
0.154 0.33333090622537426
0.155 0.33333088757396445
0.156 0.333330868878357
0.157 0.3333308501383946
0.158 0.3333308313539192
0.159 0.33333081252477204
0.16 0.3333307936507936
0.161 0.33333077473182354
0.162 0.3333307557677008
0.163 0.3333307367582636
0.164 0.33333071770334927
0.165 0.33333069860279435
0.166 0.3333306794564348
0.167 0.3333306602641056
0.168 0.333330641025641
0.169 0.3333306217408744
0.17 0.3333306024096385
0.171 0.33333058303176516
0.172 0.3333305636070853
0.173 0.33333054413542923
0.174 0.33333052461662627
0.175 0.333330505050505
0.176 0.33333048543689314
0.177 0.33333046577561765
0.178 0.3333304460665044
0.179 0.33333042630937876
0.18 0.333330406504065
0.181 0.3333303866503866
0.182 0.33333036674816624
0.183 0.33333034679722556
0.184 0.33333032679738556
0.185 0.3333303067484662
0.186 0.33333028665028663
0.187 0.333330266502665
0.188 0.3333302463054187
0.189 0.3333302260583641
0.19 0.33333020576131683
0.191 0.33333018541409143
0.192 0.3333301650165016
0.193 0.33333014456836013
0.194 0.3333301240694789
0.195 0.3333301035196687
0.196 0.3333300829187396
0.197 0.3333300622665006
0.198 0.33333004156275975
0.199 0.33333002080732416
0.2 0.33332999999999996
0.201 0.33332997914059237
0.202 0.33332995822890554
0.203 0.33332993726474275
0.204 0.33332991624790614
0.205 0.333329895178197
0.206 0.3333298740554156
0.207 0.333329852879361
0.208 0.3333298316498316
0.209 0.33332981036662446
0.21 0.3333297890295358
0.211 0.33332976763836075
0.212 0.33332974619289335
0.213 0.3333297246929267
0.214 0.3333297031382527
0.215 0.3333296815286624
0.216 0.3333296598639455
0.217 0.333329638143891
0.218 0.3333296163682864
0.219 0.33332959453691846
0.22 0.3333295726495726
0.221 0.3333295507060333
0.222 0.33332952870608396
0.223 0.3333295066495066
0.224 0.3333294845360824
0.225 0.33332946236559136
0.226 0.3333294401378122
0.227 0.33332941785252257
0.228 0.3333293955094991
0.229 0.333329373108517
0.23 0.3333293506493506
0.231 0.3333293281317728
0.232 0.3333293055555555
0.233 0.3333292829204693
0.234 0.3333292602262837
0.235 0.3333292374727668
0.236 0.3333292146596858
0.237 0.3333291917868064
0.238 0.33332916885389324
0.239 0.33332914586070955
0.24 0.3333291228070175
0.241 0.3333290996925779
0.242 0.3333290765171503
0.243 0.3333290532804931
0.244 0.33332902998236325
0.245 0.3333290066225165
0.246 0.3333289832007073
0.247 0.33332895971668874
0.248 0.3333289361702127
0.249 0.3333289125610297
0.25 0.33332888888888884
0.251 0.333328865153538
0.252 0.3333288413547237
0.253 0.33332881749219095
0.254 0.3333287935656836
0.255 0.333328769574944
0.256 0.3333287455197132
0.257 0.3333287213997308
0.258 0.3333286972147349
0.259 0.3333286729644624
0.26 0.3333286486486486
0.261 0.3333286242670275
0.262 0.3333285998193315
0.263 0.3333285753052917
0.264 0.33332855072463763
0.265 0.33332852607709745
0.266 0.3333285013623978
0.267 0.3333284765802637
0.268 0.3333284517304189
0.269 0.33332842681258545
0.27 0.333328401826484
0.271 0.3333283767718335
0.272 0.3333283516483516
0.273 0.33332832645575416
0.274 0.33332830119375567
0.275 0.3333282758620689
0.276 0.3333282504604051
0.277 0.3333282249884739
0.278 0.33332819944598335
0.279 0.3333281738326398
0.28 0.3333281481481481
0.281 0.3333281223922114
0.282 0.33332809656453105
0.283 0.333328070664807
0.284 0.33332804469273736
0.285 0.3333280186480186
0.286 0.3333279925303454
0.287 0.33332796633941086
0.288 0.3333279400749063
0.289 0.33332791373652126
0.29 0.3333278873239436
0.291 0.3333278608368594
0.292 0.3333278342749529
0.293 0.3333278076379066
0.294 0.3333277809254013
0.295 0.3333277541371158
0.296 0.3333277272727272
0.297 0.3333277003319108
0.298 0.33332767331433993
0.299 0.3333276462196861
0.3 0.333327619047619
0.301 0.33332759179780636
0.302 0.33332756446991396
0.303 0.33332753706360585
0.304 0.333327509578544
0.305 0.33332748201438844
0.306 0.33332745437079725
0.307 0.3333274266474266
0.308 0.3333273988439306
0.309 0.33332737095996134
0.31 0.33332734299516903
0.311 0.3333273149492017
0.312 0.33332728682170537
0.313 0.33332725861232404
0.314 0.33332723032069966
0.315 0.333327201946472
0.316 0.3333271734892787
0.317 0.3333271449487554
0.318 0.3333271163245356
0.319 0.3333270876162506
0.32 0.33332705882352937
0.321 0.33332702994599894
0.322 0.3333270009832841
0.323 0.3333269719350073
0.324 0.3333269428007889
0.325 0.33332691358024685
0.326 0.33332688427299695
0.327 0.3333268548786527
0.328 0.33332682539682534
0.329 0.33332679582712366
0.33 0.3333267661691542
0.331 0.33332673642252114
0.332 0.3333267065868263
0.333 0.3333266766616691
0.334 0.3333266466466466
0.335 0.3333266165413533
0.336 0.3333265863453815
0.337 0.3333265560583207
0.338 0.33332652567975823
0.339 0.3333264952092788
0.34 0.3333264646464646
0.341 0.33332643399089523
0.342 0.33332640324214785
0.343 0.333326372399797
0.344 0.33332634146341455
0.345 0.3333263104325699
0.346 0.3333262793068297
0.347 0.33332624808575795
0.348 0.3333262167689161
0.349 0.3333261853558627
0.35 0.33332615384615377
0.351 0.3333261222393425
0.352 0.33332609053497936
0.353 0.333326058732612
0.354 0.3333260268317853
0.355 0.3333259948320413
0.356 0.3333259627329192
0.357 0.3333259305339554
0.358 0.3333258982346832
0.359 0.3333258658346333
0.36 0.33332583333333327
0.361 0.3333258007303077
0.362 0.3333257680250783
0.363 0.33332573521716374
0.364 0.3333257023060796
0.365 0.3333256692913385
0.366 0.33332563617245
0.367 0.33332560294892044
0.368 0.3333255696202531
0.369 0.3333255361859482
0.37 0.3333255026455026
0.371 0.3333254689984101
0.372 0.3333254352441613
0.373 0.3333254013822434
0.374 0.3333253674121405
0.375 0.33332533333333325
0.376 0.33332529914529907
0.377 0.33332526484751196
0.378 0.33332523043944257
0.379 0.33332519592055815
0.38 0.3333251612903225
0.381 0.33332512654819596
0.382 0.33332509169363533
0.383 0.3333250567260939
0.384 0.3333250216450216
0.385 0.3333249864498644
0.386 0.33332495114006505
0.387 0.33332491571506245
0.388 0.33332488017429185
0.389 0.33332484451718486
0.39 0.33332480874316933
0.391 0.33332477285166934
0.392 0.3333247368421052
0.393 0.33332470071389336
0.394 0.3333246644664466
0.395 0.33332462809917346
0.396 0.3333245916114789
0.397 0.33332455500276387
0.398 0.33332451827242515
0.399 0.3333244814198557
0.4 0.33332444444444437
0.401 0.3333244073455759
0.402 0.33332437012263094
0.403 0.33332433277498597
0.404 0.33332429530201335
0.405 0.33332425770308116
0.406 0.33332421997755324
0.407 0.33332418212478915
0.408 0.3333241441441441
0.409 0.3333241060349689
0.41 0.3333240677966101
0.411 0.33332402942840966
0.412 0.33332399092970516
0.413 0.3333239522998296
0.414 0.3333239135381114
0.415 0.3333238746438746
0.416 0.3333238356164383
0.417 0.3333237964551171
0.418 0.33332375715922097
0.419 0.33332371772805497
0.42 0.33332367816091946
0.421 0.3333236384571099
0.422 0.33332359861591687
0.423 0.33332355863662616
0.424 0.33332351851851844
0.425 0.3333234782608695
0.426 0.33332343786295
0.427 0.3333233973240255
0.428 0.33332335664335655
0.429 0.3333233158201984
0.43 0.3333232748538011
0.431 0.3333232337434094
0.432 0.3333231924882628
0.433 0.33332315108759547
0.434 0.33332310954063593
0.435 0.3333230678466076
0.436 0.3333230260047281
0.437 0.3333229840142095
0.438 0.33332294187425854
0.439 0.33332289958407596
0.44 0.33332285714285703
0.441 0.3333228145497912
0.442 0.33332277180406206
0.443 0.3333227289048473
0.444 0.33332268585131886
0.445 0.33332264264264255
0.446 0.33332259927797825
0.447 0.33332255575647973
0.448 0.3333225120772946
0.449 0.33332246823956435
0.45 0.33332242424242414
0.451 0.3333223800850029
0.452 0.3333223357664233
0.453 0.33332229128580126
0.454 0.3333222466422466
0.455 0.3333222018348623
0.456 0.333322156862745
0.457 0.33332211172498455
0.458 0.3333220664206641
0.459 0.33332202094886004
0.46 0.3333219753086419
0.461 0.33332192949907224
0.462 0.33332188351920683
0.463 0.33332183736809423
0.464 0.33332179104477605
0.465 0.3333217445482865
0.466 0.3333216978776528
0.467 0.3333216510318948
0.468 0.333321604010025
0.469 0.33332155681104825
0.47 0.33332150943396216
0.471 0.3333214618777567
0.472 0.33332141414141403
0.473 0.33332136622390884
0.474 0.3333213181242078
0.475 0.33332126984126975
0.476 0.3333212213740457
0.477 0.33332117272147854
0.478 0.33332112388250307
0.479 0.33332107485604595
0.48 0.33332102564102556
0.481 0.3333209762363519
0.482 0.33332092664092655
0.483 0.3333208768536427
0.484 0.33332082687338493
0.485 0.33332077669902904
0.486 0.3333207263294422
0.487 0.3333206757634827
0.488 0.3333206249999999
0.489 0.3333205740378342
0.49 0.33332052287581687
0.491 0.33332047151277006
0.492 0.33332041994750644
0.493 0.3333203681788296
0.494 0.3333203162055335
0.495 0.3333202640264025
0.496 0.33332021164021153
0.497 0.33332015904572554
0.498 0.3333201062416998
0.499 0.33332005322687946
0.5 0.3333199999999999


==> figures/fig1/schemeAchievability1-tALmax0.4-f0.33334.txt <==
x fun
0.001 0.3332665932599266
0.002 0.3331997194388777
0.003 0.33313271146773654
0.004 0.3330655689424364
0.005 0.33299829145728643
0.006 0.33293087860496307
0.007 0.33286332997650214
0.008 0.3327956451612903
0.009 0.33272782374705684
0.01 0.3326598653198653
0.011 0.3325917694641051
0.012 0.3325235357624831
0.013 0.33245516379601486
0.014 0.3323866531440162
0.015 0.33231800338409473
0.016 0.3322492140921409
0.017 0.33218028484231943
0.018 0.3321112152070604
0.019 0.3320420047570506
0.02 0.3319726530612245
0.021 0.33190315968675516
0.022 0.33183352419904566
0.023 0.33176374616171955
0.024 0.331693825136612
0.025 0.33162376068376065
0.026 0.3315535523613963
0.027 0.33148319972593354
0.028 0.3314127023319616
0.029 0.3313420597322348
0.03 0.3312712714776632
0.031 0.33120033711730307
0.032 0.3311292561983471
0.033 0.33105802826611513
0.034 0.33098665286404416
0.035 0.33091512953367874
0.036 0.3308434578146611
0.037 0.33077163724472136
0.038 0.3306996673596673
0.039 0.33062754769337493
0.04 0.33055527777777777
0.041 0.33048285714285713
0.042 0.33041028531663186
0.043 0.330337561825148
0.044 0.33026468619246857
0.045 0.33019165794066313
0.046 0.3301184765897973
0.047 0.3300451416579223
0.048 0.32997165266106443
0.049 0.32989800911321415
0.05 0.3298242105263158
0.051 0.3297502564102564
0.052 0.32967614627285513
0.053 0.32960187961985216
0.054 0.3295274559548978
0.055 0.32945287477954144
0.056 0.3293781355932203
0.057 0.32930323789324845
0.058 0.32922818117480535
0.059 0.32915296493092455
0.06 0.32907758865248227
0.061 0.329002051828186
0.062 0.3289263539445629
0.063 0.32885049448594805
0.064 0.3287744729344729
0.065 0.32869828877005347
0.066 0.32862194147037826
0.067 0.32854543051089674
0.068 0.32846875536480685
0.069 0.3283919155030433
0.07 0.3283149103942652
0.071 0.3282377395048439
0.072 0.3281604022988506
0.073 0.3280828982380438
0.074 0.32800522678185745
0.075 0.32792738738738736
0.076 0.3278493795093795
0.077 0.32777120260021664
0.078 0.32769285610990595
0.079 0.32761433948606583
0.08 0.327535652173913
0.081 0.3274567936162495
0.082 0.3273777632534495
0.083 0.32729856052344597
0.084 0.3272191848617176
0.085 0.327139635701275
0.086 0.32705991247264765
0.087 0.32698001460387
0.088 0.3268999415204678
0.089 0.3268196926454445
0.09 0.3267392673992674
0.091 0.3266586651998533
0.092 0.32657788546255506
0.093 0.326496927600147
0.094 0.3264157910228109
0.095 0.3263344751381215
0.096 0.3262529793510324
0.097 0.32617130306386116
0.098 0.3260894456762749
0.099 0.3260074065852756
0.1 0.32592518518518515
0.101 0.3258427808676307
0.102 0.3257601930215293
0.103 0.3256774210330732
0.104 0.32559446428571426
0.105 0.32551132216014894
0.106 0.3254279940343027
0.107 0.32534447928331467
0.108 0.32526077727952163
0.109 0.32517688739244294
0.11 0.325092808988764
0.111 0.32500854143232094
0.112 0.3249240840840841
0.113 0.324839436302142
0.114 0.32475459744168544
0.115 0.32466956685499054
0.116 0.32458434389140267
0.117 0.3244989278973197
0.118 0.3244133182161753
0.119 0.3243275141884222
0.12 0.3242415151515151
0.121 0.3241553204398938
0.122 0.3240689293849658
0.123 0.3239823413150893
0.124 0.32389555555555555
0.125 0.3238085714285714
0.126 0.32372138825324176
0.127 0.3236340053455517
0.128 0.3235464220183486
0.129 0.3234586375813241
0.13 0.32337065134099613
0.131 0.32328246260069043
0.132 0.32319407066052225
0.133 0.3231054748173779
0.134 0.32301667436489606
0.135 0.3229276685934489
0.136 0.3228384567901234
0.137 0.32274903823870216
0.138 0.3226594122196442
0.139 0.3225695780100658
0.14 0.3224795348837209
0.141 0.3223892821109817
0.142 0.3222988189588189
0.143 0.32220814469078174
0.144 0.32211725856697815
0.145 0.3220261598440545
0.146 0.3219348477751756
0.147 0.3218433216100039
0.148 0.3217515805946792
0.149 0.32165962397179787
0.15 0.32156745098039213
0.151 0.3214750608559089
0.152 0.3213824528301886
0.153 0.3212896261314443
0.154 0.3211965799842395
0.155 0.3211033136094674
0.156 0.32100982622432855
0.157 0.32091611704230916
0.158 0.3208221852731591
0.159 0.32072803012286955
0.16 0.32063365079365075
0.161 0.3205390464839094
0.162 0.3204442163882259
0.163 0.3203491596973317
0.164 0.3202538755980861
0.165 0.32015836327345304
0.166 0.320062621902478
0.167 0.3199666506602641
0.168 0.3198704487179487
0.169 0.31977401524267945
0.17 0.31967734939759035
0.171 0.3195804503417772
0.172 0.31948331723027373
0.173 0.3193859492140266
0.174 0.31928834543987084
0.175 0.319190505050505
0.176 0.319092427184466
0.177 0.31899411097610364
0.178 0.31889555555555554
0.179 0.31879676004872104
0.18 0.31869772357723575
0.181 0.3185984452584452
0.182 0.31849892420537895
0.183 0.31839915952672376
0.184 0.31829915032679734
0.185 0.31819889570552146
0.186 0.31809839475839474
0.187 0.31799764657646573
0.188 0.31789665024630537
0.189 0.3177954048499794
0.19 0.3176939094650205
0.191 0.3175921631644005
0.192 0.3174901650165016
0.193 0.31738791408508876
0.194 0.31728540942928035
0.195 0.31718265010351965
0.196 0.31707963515754556
0.197 0.3169763636363636
0.198 0.3168728345802161
0.199 0.3167690470245526
0.2 0.316665
0.201 0.31656069253233204
0.202 0.3164561236424394
0.203 0.31635129234629855
0.204 0.31624619765494133
0.205 0.31614083857442343
0.206 0.31603521410579344
0.207 0.3159293232450609
0.208 0.31582316498316493
0.209 0.3157167383059418
0.21 0.3156100421940928
0.211 0.3155030756231516
0.212 0.31539583756345174
0.213 0.3152883269800931
0.214 0.3151805428329092
0.215 0.31507248407643307
0.216 0.3149641496598639
0.217 0.31485553852703274
0.218 0.3147466496163682
0.219 0.3146374818608621
0.22 0.31452803418803416
0.221 0.31441830551989725
0.222 0.314308294772922
0.223 0.3141980008580008
0.224 0.31408742268041234
0.225 0.3139765591397849
0.226 0.3138654091300602
0.227 0.3137539715394566
0.228 0.3136422452504317
0.229 0.31353022913964546
0.23 0.313417922077922
0.231 0.31330532293021235
0.232 0.3131924305555555
0.233 0.3130792438070404
0.234 0.3129657615317667
0.235 0.31285198257080604
0.236 0.31273790575916227
0.237 0.3126235299257317
0.238 0.3125088538932633
0.239 0.31239387647831796
0.24 0.312278596491228
0.241 0.3121630127360562
0.242 0.31204712401055407
0.243 0.31193092910612064
0.244 0.3118144268077601
0.245 0.3116976158940397
0.246 0.31158049513704683
0.247 0.31146306330234613
0.248 0.31134531914893615
0.249 0.3112272614292055
0.25 0.3111088888888888
0.251 0.3109902002670227
0.252 0.31087119429590016
0.253 0.3107518697010263
0.254 0.31063222520107237
0.255 0.3105122595078299
0.256 0.3103919713261648
0.257 0.3102713593539703
0.258 0.31015042228212036
0.259 0.3100291587944219
0.26 0.30990756756756754
0.261 0.309785647271087
0.262 0.30966339656729897
0.263 0.30954081411126183
0.264 0.3094178985507246
0.265 0.309294648526077
0.266 0.3091710626702997
0.267 0.3090471396089131
0.268 0.30892287795992707
0.269 0.30879827633378926
0.27 0.3086733333333333
0.271 0.3085480475537265
0.272 0.3084224175824175
0.273 0.30829644199908296
0.274 0.30817011937557387
0.275 0.308043448275862
0.276 0.3079164272559852
0.277 0.30778905486399255
0.278 0.3076613296398891
0.279 0.30753325011558014
0.28 0.30740481481481474
0.281 0.3072760222531293
0.282 0.3071468709377901
0.283 0.3070173593677359
0.284 0.3068874860335195
0.285 0.30675724941724936
0.286 0.3066266479925303
0.287 0.3064956802244039
0.288 0.30636434456928835
0.289 0.3062326394749179
0.29 0.30610056338028163
0.291 0.3059681147155618
0.292 0.3058352919020715
0.293 0.30570209335219234
0.294 0.30556851746931063
0.295 0.3054345626477541
0.296 0.3053002272727272
0.297 0.30516550972024653
0.298 0.30503040835707496
0.299 0.30489492154065617
0.3 0.30475904761904754
0.301 0.30462278493085354
0.302 0.30448613180515754
0.303 0.3043490865614538
0.304 0.30421164750957846
0.305 0.30407381294964025
0.306 0.30393558117194996
0.307 0.30379695045695043
0.308 0.30365791907514444
0.309 0.3035184852870236
0.31 0.30337864734299513
0.311 0.3032384034833091
0.312 0.30309775193798444
0.313 0.30295669092673455
0.314 0.30281521865889205
0.315 0.3026733333333333
0.316 0.3025310331384015
0.317 0.3023883162518301
0.318 0.30224518084066465
0.319 0.3021016250611845
0.32 0.30195764705882344
0.321 0.30181324496809026
0.322 0.30166841691248764
0.323 0.3015231610044313
0.324 0.30137747534516757
0.325 0.3012313580246913
0.326 0.30108480712166164
0.327 0.3009378207033184
0.328 0.30079039682539677
0.329 0.3006425335320417
0.33 0.3004942288557213
0.331 0.30034548081713996
0.332 0.30019628742514964
0.333 0.3000466466766616
0.334 0.2998965565565565
0.335 0.2997460150375939
0.336 0.29959502008032124
0.337 0.29944356963298135
0.338 0.29929166163141985
0.339 0.29913929399899136
0.34 0.29898646464646456
0.341 0.2988331714719271
0.342 0.2986794123606889
0.343 0.2985251851851851
0.344 0.29837048780487796
0.345 0.2982153180661577
0.346 0.2980596738022425
0.347 0.297903552833078
0.348 0.2977469529652351
0.349 0.2975898719918074
0.35 0.29743230769230766
0.351 0.29727425783256284
0.352 0.29711572016460897
0.353 0.2969566924265842
0.354 0.2967971723426212
0.355 0.29663715762273896
0.356 0.2964766459627329
0.357 0.2963156350440642
0.358 0.2961541225337486
0.359 0.2959921060842433
0.36 0.29582958333333326
0.361 0.29566655190401664
0.362 0.2955030094043887
0.363 0.2953389534275248
0.364 0.2951743815513626
0.365 0.2950092913385826
0.366 0.29484368033648783
0.367 0.2946775460768825
0.368 0.29451088607594933
0.369 0.2943436978341257
0.37 0.2941759788359788
0.371 0.29400772655007945
0.372 0.29383893842887465
0.373 0.2936696119085592
0.374 0.2934997444089456
0.375 0.2933293333333333
0.376 0.293158376068376
0.377 0.2929868699839486
0.378 0.2928148124330117
0.379 0.29264220075147607
0.38 0.2924690322580644
0.381 0.2922953042541733
0.382 0.2921210140237324
0.383 0.29194615883306313
0.384 0.2917707359307359
0.385 0.2915947425474254
0.386 0.2914181758957654
0.387 0.2912410331702011
0.388 0.2910633115468409
0.389 0.290885008183306
0.39 0.29070612021857917
0.391 0.2905266447728516
0.392 0.2903465789473684
0.393 0.2901659198242723
0.394 0.28998466446644655
0.395 0.2898028099173553
0.396 0.2896203532008829
0.397 0.28943729132117185
0.398 0.2892536212624584
0.399 0.28906933998890727
0.4 0.2888844444444444
0.401 0.2886989315525876
0.402 0.2885127982162764
0.403 0.2883260413176995
0.404 0.28813865771812075
0.405 0.287950644257703
0.406 0.287761997755331
0.407 0.2875727150084316
0.408 0.2873827927927927
0.409 0.2871922278623801
0.41 0.2870010169491525
0.411 0.2868091567628749
0.412 0.2866166439909296
0.413 0.286423475298126
0.414 0.28622964732650735
0.415 0.2860351566951566
0.416 0.2858399999999999
0.417 0.2856441738136077
0.418 0.2854476746849942
0.419 0.2852504991394147
0.42 0.28505264367816086
0.421 0.2848541047783534
0.422 0.2846548788927335
0.423 0.2844549624494511
0.424 0.28425435185185177
0.425 0.28405304347826077
0.426 0.28385103368176534
0.427 0.2836483187899941
0.428 0.283444895104895
0.429 0.2832407589025101
0.43 0.28303590643274845
0.431 0.28283033391915635
0.432 0.28262403755868537
0.433 0.28241701352145787
0.434 0.28220925795053
0.435 0.2820007669616518
0.436 0.2817915366430259
0.437 0.2815815630550621
0.438 0.2813708422301304
0.439 0.28115937017231124
0.44 0.2809471428571428
0.441 0.28073415623136544
0.442 0.28052040621266416
0.443 0.2803058886894074
0.444 0.2800905995203836
0.445 0.2798745345345344
0.446 0.2796576895306858
0.447 0.27944006027727536
0.448 0.2792216425120772
0.449 0.2790024319419237
0.45 0.27878242424242416
0.451 0.2785616150576805
0.452 0.2783399999999999
0.453 0.2781175746496038
0.454 0.2778943345543345
0.455 0.2776702752293577
0.456 0.27744539215686265
0.457 0.27721968078575804
0.458 0.2769931365313652
0.459 0.27676575477510773
0.46 0.27653753086419747
0.461 0.27630846011131716
0.462 0.2760785377942998
0.463 0.27584775915580373
0.464 0.27561611940298497
0.465 0.275383613707165
0.466 0.2751502372034955
0.467 0.27491598499061903
0.468 0.2746808521303257
0.469 0.27444483364720645
0.47 0.2742079245283018
0.471 0.2739701197227472
0.472 0.27373141414141405
0.473 0.2734918026565464
0.474 0.2732512801013941
0.475 0.2730098412698412
0.476 0.2727674809160304
0.477 0.27252419375398335
0.478 0.27227997445721575
0.479 0.27203481765834925
0.48 0.27178871794871784
0.481 0.27154166987797035
0.482 0.2712936679536678
0.483 0.27104470664087676
0.484 0.270794780361757
0.485 0.2705438834951455
0.486 0.2702920103761348
0.487 0.2700391552956464
0.488 0.26978531249999993
0.489 0.2695304761904761
0.49 0.26927464052287575
0.491 0.2690177996070726
0.492 0.26875994750656157
0.493 0.26850107823800123
0.494 0.2682411857707509
0.495 0.2679802640264025
0.496 0.2677183068783068
0.497 0.2674553081510933
0.498 0.2671912616201858
0.499 0.2669261610113106
0.5 0.2666599999999999


==> figures/fig1/schemeAchievability1-tALmax0.4-f0.4.txt <==
x fun
0.001 0.33319986653319983
0.002 0.333066132264529
0.003 0.3329321297225008
0.004 0.3327978580990629
0.005 0.33266331658291454
0.006 0.3325285043594903
0.007 0.33239342061094324
0.008 0.33225806451612905
0.009 0.3321224352505886
0.01 0.33198653198653194
0.011 0.331850353892821
0.012 0.3317139001349527
0.013 0.3315771698750422
0.014 0.3314401622718053
0.015 0.33130287648054146
0.016 0.3311653116531165
0.017 0.33102746693794505
0.018 0.33088934147997284
0.019 0.33075093442065917
0.02 0.33061224489795915
0.021 0.3304732720463057
0.022 0.33033401499659165
0.023 0.33019447287615145
0.024 0.33005464480874314
0.025 0.3299145299145299
0.026 0.32977412731006156
0.027 0.32963343610825624
0.028 0.32949245541838135
0.029 0.329351184346035
0.03 0.32920962199312714
0.031 0.3290677674578603
0.032 0.3289256198347107
0.033 0.3287831782144088
0.034 0.3286404416839199
0.035 0.32849740932642485
0.036 0.3283540802213001
0.037 0.32821045344409827
0.038 0.32806652806652803
0.039 0.3279223031564342
0.04 0.3277777777777777
0.041 0.3276329509906152
0.042 0.3274878218510786
0.043 0.3273423894113549
0.044 0.32719665271966525
0.045 0.32705061082024434
0.046 0.32690426275331935
0.047 0.32675760755508915
0.048 0.32661064425770303
0.049 0.32646337188923935
0.05 0.32631578947368417
0.051 0.3261678960309097
0.052 0.3260196905766526
0.053 0.32587117212249206
0.054 0.32572233967582803
0.055 0.32557319223985887
0.056 0.3254237288135593
0.057 0.3252739483916578
0.058 0.3251238499646143
0.059 0.3249734325185972
0.06 0.32482269503546096
0.061 0.32467163649272274
0.062 0.3245202558635394
0.063 0.3243685521166844
0.064 0.3242165242165242
0.065 0.3240641711229946
0.066 0.3239114917915774
0.067 0.32375848517327616
0.068 0.32360515021459224
0.069 0.3234514858575009
0.07 0.3232974910394265
0.071 0.32314316469321847
0.072 0.32298850574712645
0.073 0.32283351312477526
0.074 0.3226781857451404
0.075 0.3225225225225225
0.076 0.32236652236652236
0.077 0.32221018418201514
0.078 0.32205350686912504
0.079 0.3218964893231994
0.08 0.3217391304347826
0.081 0.3215814290895901
0.082 0.32142338416848215
0.083 0.3212649945474373
0.084 0.32110625909752544
0.085 0.3209471766848816
0.086 0.3207877461706783
0.087 0.3206279664110989
0.088 0.3204678362573099
0.089 0.3203073545554336
0.09 0.3201465201465201
0.091 0.31998533186651995
0.092 0.3198237885462555
0.093 0.3196618890113928
0.094 0.3194996320824135
0.095 0.3193370165745856
0.096 0.3191740412979351
0.097 0.3190107050572166
0.098 0.3188470066518847
0.099 0.31868294487606363
0.1 0.3185185185185185
0.101 0.3183537263626251
0.102 0.31818856718634
0.103 0.31802303976217017
0.104 0.31785714285714284
0.105 0.3176908752327746
0.106 0.317524235645041
0.107 0.31735722284434487
0.108 0.31718983557548575
0.109 0.3170220725776281
0.11 0.31685393258426964
0.111 0.31668541432320957
0.112 0.31651651651651647
0.113 0.316347237880496
0.114 0.31617757712565836
0.115 0.3160075329566855
0.116 0.3158371040723982
0.117 0.3156662891657229
0.118 0.31549508692365835
0.119 0.31532349602724175
0.12 0.3151515151515151
0.121 0.31497914296549107
0.122 0.3148063781321184
0.123 0.3146332193082478
0.124 0.3144596651445966
0.125 0.3142857142857143
0.126 0.31411136536994655
0.127 0.3139366170294005
0.128 0.3137614678899082
0.129 0.31358591657099116
0.13 0.31340996168582375
0.131 0.31323360184119675
0.132 0.31305683563748077
0.133 0.31287966166858894
0.134 0.31270207852193993
0.135 0.31252408477842
0.136 0.31234567901234567
0.137 0.3121668597914252
0.138 0.3119876256767208
0.139 0.31180797522260933
0.14 0.31162790697674414
0.141 0.3114474194800155
0.142 0.3112665112665112
0.143 0.3110851808634772
0.144 0.31090342679127725
0.145 0.3107212475633528
0.146 0.3105386416861826
0.147 0.31035560765924186
0.148 0.31017214397496085
0.149 0.3099882491186839
0.15 0.3098039215686274
0.151 0.3096191597958382
0.152 0.3094339622641509
0.153 0.3092483274301456
0.154 0.30906225374310475
0.155 0.3088757396449704
0.156 0.3086887835703001
0.157 0.30850138394622373
0.158 0.308313539192399
0.159 0.30812524772096705
0.16 0.3079365079365079
0.161 0.3077473182359952
0.162 0.307557677008751
0.163 0.3073675826363998
0.164 0.30717703349282294
0.165 0.30698602794411173
0.166 0.30679456434852115
0.167 0.30660264105642254
0.168 0.3064102564102564
0.169 0.3062174087444845
0.17 0.3060240963855421
0.171 0.30583031765178925
0.172 0.3056360708534621
0.173 0.30544135429262387
0.174 0.3052461662631154
0.175 0.305050505050505
0.176 0.30485436893203877
0.177 0.3046577561765897
0.178 0.3044606650446066
0.179 0.30426309378806327
0.18 0.30406504065040646
0.181 0.3038665038665038
0.182 0.30366748166259167
0.183 0.3034679722562219
0.184 0.3032679738562091
0.185 0.30306748466257666
0.186 0.30286650286650285
0.187 0.30266502665026646
0.188 0.3024630541871921
0.189 0.3022605836415947
0.19 0.30205761316872426
0.191 0.30185414091470947
0.192 0.3016501650165016
0.193 0.3014456836018174
0.194 0.3012406947890819
0.195 0.30103519668737055
0.196 0.30082918739635156
0.197 0.3006226650062266
0.198 0.3004156275976725
0.199 0.30020807324178106
0.2 0.3
0.201 0.2997914059240717
0.202 0.2995822890559732
0.203 0.2993726474278544
0.204 0.2991624790619765
0.205 0.29895178197064987
0.206 0.29874055415617123
0.207 0.2985287936107608
0.208 0.29831649831649826
0.209 0.29810366624525914
0.21 0.29789029535864975
0.211 0.2976763836079425
0.212 0.29746192893401013
0.213 0.2972469292672596
0.214 0.29703138252756567
0.215 0.2968152866242038
0.216 0.29659863945578224
0.217 0.29638143891017454
0.218 0.2961636828644501
0.219 0.2959453691848058
0.22 0.2957264957264957
0.221 0.2955070603337612
0.222 0.29528706083976003
0.223 0.295066495066495
0.224 0.2948453608247422
0.225 0.29462365591397843
0.226 0.2944013781223083
0.227 0.29417852522639065
0.228 0.2939550949913644
0.229 0.29373108517077384
0.23 0.2935064935064935
0.231 0.2932813177286519
0.232 0.2930555555555555
0.233 0.2928292046936114
0.234 0.29260226283724977
0.235 0.29237472766884526
0.236 0.2921465968586387
0.237 0.291917868064657
0.238 0.29168853893263336
0.239 0.29145860709592636
0.24 0.29122807017543856
0.241 0.29099692577953445
0.242 0.29076517150395775
0.243 0.2905328049317481
0.244 0.29029982363315693
0.245 0.2900662251655629
0.246 0.28983200707338636
0.247 0.28959716688800347
0.248 0.28936170212765955
0.249 0.28912561029738126
0.25 0.28888888888888886
0.251 0.2886515353805073
0.252 0.2884135472370766
0.253 0.2881749219098616
0.254 0.28793565683646105
0.255 0.28769574944071585
0.256 0.28745519713261647
0.257 0.2872139973082099
0.258 0.2869721473495058
0.259 0.28672964462438144
0.26 0.28648648648648645
0.261 0.28624267027514655
0.262 0.28599819331526644
0.263 0.28575305291723196
0.264 0.2855072463768116
0.265 0.28526077097505664
0.266 0.28501362397820157
0.267 0.28476580263756246
0.268 0.28451730418943527
0.269 0.2842681258549931
0.27 0.2840182648401826
0.271 0.28376771833561953
0.272 0.28351648351648345
0.273 0.2832645575424117
0.274 0.28301193755739207
0.275 0.2827586206896551
0.276 0.2825046040515653
0.277 0.28224988473951124
0.278 0.28199445983379495
0.279 0.28173832639852053
0.28 0.28148148148148144
0.281 0.28122392211404723
0.282 0.2809656453110492
0.283 0.2807066480706648
0.284 0.2804469273743016
0.285 0.2801864801864801
0.286 0.27992530345471517
0.287 0.2796633941093969
0.288 0.27940074906367035
0.289 0.27913736521331456
0.29 0.2788732394366197
0.291 0.2786083685942642
0.292 0.27834274952919014
0.293 0.27807637906647803
0.294 0.27780925401322
0.295 0.2775413711583924
0.296 0.2772727272727272
0.297 0.2770033191085822
0.298 0.27673314339981003
0.299 0.2764621968616262
0.3 0.2761904761904761
0.301 0.2759179780639008
0.302 0.27564469914040113
0.303 0.27537063605930173
0.304 0.27509578544061297
0.305 0.27482014388489207
0.306 0.2745437079731027
0.307 0.2742664742664742
0.308 0.2739884393063583
0.309 0.2737095996140858
0.31 0.2734299516908212
0.311 0.27314949201741645
0.312 0.2728682170542635
0.313 0.27258612324114506
0.314 0.2723032069970845
0.315 0.27201946472019456
0.316 0.2717348927875243
0.317 0.2714494875549048
0.318 0.2711632453567937
0.319 0.2708761625061184
0.32 0.2705882352941176
0.321 0.27029945999018157
0.322 0.2700098328416912
0.323 0.26971935007385517
0.324 0.2694280078895463
0.325 0.2691358024691357
0.326 0.2688427299703263
0.327 0.2685487865279841
0.328 0.2682539682539682
0.329 0.2679582712369597
0.33 0.26766169154228847
0.331 0.2673642252117588
0.332 0.267065868263473
0.333 0.26676661669165413
0.334 0.2664664664664664
0.335 0.26616541353383455
0.336 0.265863453815261
0.337 0.265560583207642
0.338 0.2652567975830815
0.339 0.2649520927887039
0.34 0.2646464646464646
0.341 0.264339908952959
0.342 0.2640324214792299
0.343 0.2637239979705733
0.344 0.2634146341463414
0.345 0.2631043256997455
0.346 0.26279306829765536
0.347 0.26248085758039813
0.348 0.26216768916155414
0.349 0.2618535586277521
0.35 0.2615384615384615
0.351 0.2612223934257832
0.352 0.26090534979423863
0.353 0.26058732612055635
0.354 0.2602683178534571
0.355 0.25994832041343663
0.356 0.2596273291925465
0.357 0.2593053395541731
0.358 0.25898234683281407
0.359 0.2586583463338533
0.36 0.25833333333333325
0.361 0.25800730307772557
0.362 0.25768025078369905
0.363 0.2573521716378859
0.364 0.2570230607966456
0.365 0.25669291338582667
0.366 0.2563617245005257
0.367 0.2560294892048446
0.368 0.2556962025316455
0.369 0.25536185948230317
0.37 0.25502645502645493
0.371 0.25468998410174876
0.372 0.25435244161358805
0.373 0.254013822434875
0.374 0.25367412140575074
0.375 0.25333333333333324
0.376 0.2529914529914529
0.377 0.2526484751203852
0.378 0.25230439442658087
0.379 0.25195920558239393
0.38 0.2516129032258064
0.381 0.2512654819601507
0.382 0.2509169363538295
0.383 0.25056726094003234
0.384 0.2502164502164501
0.385 0.24986449864498636
0.386 0.2495114006514657
0.387 0.24915715062533977
0.388 0.24880174291938992
0.389 0.2484451718494271
0.39 0.24808743169398897
0.391 0.24772851669403387
0.392 0.24736842105263152
0.393 0.2470071389346512
0.394 0.24664466446644656
0.395 0.2462809917355371
0.396 0.24591611479028688
0.397 0.2455500276395798
0.398 0.2451827242524916
0.399 0.24481419855795888
0.4 0.24444444444444435
0.401 0.24407345575959924
0.402 0.2437012263099219
0.403 0.2433277498604131
0.404 0.2429530201342281
0.405 0.24257703081232485
0.406 0.24219977553310879
0.407 0.24182124789207413
0.408 0.2414414414414414
0.409 0.24106034968979123
0.41 0.24067796610169487
0.411 0.24029428409734005
0.412 0.23990929705215414
0.413 0.2395229982964224
0.414 0.23913538111490326
0.415 0.23874643874643867
0.416 0.2383561643835616
0.417 0.23796455117209825
0.418 0.23757159221076743
0.419 0.23717728055077444
0.42 0.23678160919540225
0.421 0.23638457109959693
0.422 0.23598615916955012
0.423 0.23558636626227605
0.424 0.2351851851851851
0.425 0.2347826086956521
0.426 0.23437862950058067
0.427 0.23397324025596267
0.428 0.2335664335664335
0.429 0.23315820198482187
0.43 0.23274853801169584
0.431 0.23233743409490326
0.432 0.2319248826291079
0.433 0.2315108759553203
0.434 0.23109540636042397
0.435 0.23067846607669606
0.436 0.23026004728132382
0.437 0.22984014209591466
0.438 0.2294187425860023
0.439 0.22899584076054652
0.44 0.2285714285714285
0.441 0.22814549791293967
0.442 0.22771804062126635
0.443 0.22728904847396758
0.444 0.22685851318944839
0.445 0.22642642642642632
0.446 0.22599277978339344
0.447 0.22555756479807101
0.448 0.22512077294685984
0.449 0.22468239564428302
0.45 0.22424242424242416
0.451 0.22380085003035813
0.452 0.22335766423357659
0.453 0.22291285801340635
0.454 0.22246642246642237
0.455 0.2220183486238531
0.456 0.2215686274509803
0.457 0.2211172498465315
0.458 0.22066420664206635
0.459 0.22020948860135542
0.46 0.219753086419753
0.461 0.21929499072356204
0.462 0.21883519206939273
0.463 0.21837368094351323
0.464 0.21791044776119395
0.465 0.21744548286604348
0.466 0.21697877652933825
0.467 0.21651031894934322
0.468 0.21604010025062648
0.469 0.21556811048336463
0.47 0.21509433962264143
0.471 0.2146187775677378
0.472 0.21414141414141405
0.473 0.21366223908918397
0.474 0.2131812420785804
0.475 0.21269841269841264
0.476 0.2122137404580152
0.477 0.21172721478648812
0.478 0.2112388250319284
0.479 0.21074856046065252
0.48 0.21025641025641015
0.481 0.20976236351958885
0.482 0.2092664092664092
0.483 0.2087685364281108
0.484 0.2082687338501291
0.485 0.20776699029126205
0.486 0.20726329442282743
0.487 0.20675763482781018
0.488 0.2062499999999999
0.489 0.20574037834311798
0.49 0.20522875816993458
0.491 0.20471512770137515
0.492 0.2041994750656167
0.493 0.20368178829717282
0.494 0.2031620553359683
0.495 0.20264026402640253
0.496 0.20211640211640203
0.497 0.20159045725646116
0.498 0.2010624169986719
0.499 0.20053226879574174
0.5 0.1999999999999999


==> figures/fig1/schemeAchievability1-tALmax0.49999-f0.33334.txt <==
x fun
0.001 0.3331665031698365
0.002 0.3329993386773547
0.003 0.332831838849883
0.004 0.33266400267737617
0.005 0.3324958291457286
0.006 0.33232731723675385
0.007 0.3321584659281638
0.008 0.33198927419354834
0.009 0.3318197410023545
0.01 0.3316498653198653
0.011 0.33147964610717895
0.012 0.33130908232118755
0.013 0.3311381729145559
0.014 0.3309669168356998
0.015 0.3307953130287648
0.016 0.3306233604336043
0.017 0.33045105798575786
0.018 0.33027840461642904
0.019 0.33010539925246346
0.02 0.3299320408163265
0.021 0.32975832822608103
0.022 0.32958426039536465
0.023 0.32940983623336745
0.024 0.32923505464480873
0.025 0.3290599145299145
0.026 0.32888441478439423
0.027 0.3287085542994176
0.028 0.3285323319615912
0.029 0.3283557466529351
0.03 0.3281787972508591
0.031 0.32800148262813894
0.032 0.32782380165289254
0.033 0.32764575318855566
0.034 0.3274673360938578
0.035 0.32728854922279793
0.036 0.32710939142461964
0.037 0.3269298615437868
0.038 0.3267499584199584
0.039 0.3265696808879639
0.04 0.3263890277777778
0.041 0.32620799791449423
0.042 0.326026590118302
0.043 0.32584480320445836
0.044 0.32566263598326356
0.045 0.32548008726003486
0.046 0.32529715583508034
0.047 0.3251138405036726
0.048 0.3249301400560224
0.049 0.324746053277252
0.05 0.3245615789473684
0.051 0.3243767158412364
0.052 0.3241914627285513
0.053 0.32400581837381204
0.054 0.32381978153629315
0.055 0.3236333509700176
0.056 0.3234465254237288
0.057 0.32325930364086247
0.058 0.3230716843595187
0.059 0.32288366631243354
0.06 0.32269524822695034
0.061 0.3225064288249911
0.062 0.32231720682302767
0.063 0.3221275809320526
0.064 0.32193754985754985
0.065 0.32174711229946523
0.066 0.321556266952177
0.067 0.32136501250446586
0.068 0.32117334763948496
0.069 0.3209812710347297
0.07 0.32078878136200717
0.071 0.3205958772874058
0.072 0.32040255747126434
0.073 0.32020882056814093
0.074 0.32001466522678185
0.075 0.31982009009009005
0.076 0.3196250937950938
0.077 0.3194296749729144
0.078 0.31923383224873464
0.079 0.31903756424176616
0.08 0.31884086956521734
0.081 0.3186437468262604
0.082 0.31844619462599855
0.083 0.3182482115594329
0.084 0.3180497962154294
0.085 0.31785094717668483
0.086 0.3176516630196936
0.087 0.31745194231471335
0.088 0.317251783625731
0.089 0.3170511855104281
0.09 0.3168501465201465
0.091 0.3166486651998533
0.092 0.3164467400881057
0.093 0.3162443697170158
0.094 0.31604155261221484
0.095 0.31583828729281765
0.096 0.3156345722713864
0.097 0.3154304060538944
0.098 0.3152257871396896
0.099 0.3150207140214576
0.1 0.31481518518518514
0.101 0.3146091991101223
0.102 0.3144027542687453
0.103 0.31419584912671866
0.104 0.31398848214285713
0.105 0.3137806517690875
0.106 0.3135723564504101
0.107 0.31336359462486
0.108 0.31315436472346786
0.109 0.3129446651702207
0.11 0.31273449438202244
0.111 0.3125238507686539
0.112 0.3123127327327327
0.113 0.31210113866967304
0.114 0.31188906696764485
0.115 0.31167651600753293
0.116 0.31146348416289593
0.117 0.3112499697999245
0.118 0.31103597127739985
0.119 0.3108214869466515
0.12 0.3106065151515151
0.121 0.3103910542282897
0.122 0.31017510250569474
0.123 0.30995865830482705
0.124 0.3097417199391172
0.125 0.3095242857142857
0.126 0.30930635392829897
0.127 0.3090879228713249
0.128 0.30886899082568803
0.129 0.30864955606582467
0.13 0.3084296168582375
0.131 0.30820917146144994
0.132 0.30798821812596006
0.133 0.3077667550941945
0.134 0.30754478060046186
0.135 0.30732229287090557
0.136 0.30709929012345677
0.137 0.30687577056778675
0.138 0.30665173240525906
0.139 0.3064271738288811
0.14 0.3062020930232558
0.141 0.3059764881645324
0.142 0.3057503574203574
0.143 0.30552369894982495
0.144 0.30529651090342674
0.145 0.3050687914230019
0.146 0.30484053864168614
0.147 0.30461175068386087
0.148 0.3043824256651017
0.149 0.3041525616921269
0.15 0.3039221568627451
0.151 0.3036912092658029
0.152 0.30345971698113205
0.153 0.30322767807949624
0.154 0.3029950906225374
0.155 0.3027619526627219
0.156 0.3025282622432859
0.157 0.30229401739818107
0.158 0.30205921615201897
0.159 0.3018238565200158
0.16 0.30158793650793647
0.161 0.3013514541120381
0.162 0.3011144073190135
0.163 0.3008767941059339
0.164 0.30063861244019136
0.165 0.3003998602794411
0.166 0.30016053557154276
0.167 0.29992063625450177
0.168 0.2996801602564102
0.169 0.29943910549538705
0.17 0.299197469879518
0.171 0.2989552513067953
0.172 0.29871244766505634
0.173 0.2984690568319226
0.174 0.2982250766747377
0.175 0.297980505050505
0.176 0.2977353398058252
0.177 0.2974895787768327
0.178 0.29724321978913215
0.179 0.29699626065773443
0.18 0.29674869918699187
0.181 0.29650053317053315
0.182 0.296251760391198
0.183 0.296002378620971
0.184 0.295752385620915
0.185 0.29550177914110426
0.186 0.2952505569205569
0.187 0.2949987166871668
0.188 0.29474625615763544
0.189 0.29449317303740236
0.19 0.2942394650205761
0.191 0.293985129789864
0.192 0.2937301650165016
0.193 0.2934745683601817
0.194 0.2932183374689826
0.195 0.29296146997929606
0.196 0.29270396351575456
0.197 0.29244581569115813
0.198 0.29218702410640063
0.199 0.2919275863503953
0.2 0.29166749999999997
0.201 0.2914067626199416
0.202 0.29114537176274013
0.203 0.29088332496863234
0.204 0.29062061976549414
0.205 0.2903572536687631
0.206 0.2900932241813602
0.207 0.2898285287936107
0.208 0.289563164983165
0.209 0.2892971302149178
0.21 0.28903042194092826
0.211 0.28876303760033795
0.212 0.2884949746192893
0.213 0.28822623041084283
0.214 0.28795680237489396
0.215 0.28768668789808916
0.216 0.28741588435374144
0.217 0.2871443891017454
0.218 0.286872199488491
0.219 0.2865993128467776
0.22 0.28632572649572646
0.221 0.2860514377406932
0.222 0.2857764438731791
0.223 0.2855007421707421
0.224 0.28522432989690716
0.225 0.28494720430107523
0.226 0.28466936261843234
0.227 0.2843908020698577
0.228 0.2841115198618307
0.229 0.28383151318633804
0.23 0.2835507792207792
0.231 0.2832693151278717
0.232 0.28298711805555554
0.233 0.282704185136897
0.234 0.28242051348999125
0.235 0.2821361002178649
0.236 0.28185094240837694
0.237 0.2815650371341197
0.238 0.2812783814523184
0.239 0.2809909724047306
0.24 0.2807028070175438
0.241 0.28041388230127356
0.242 0.28012419525065957
0.243 0.27983374284456186
0.244 0.27954252204585534
0.245 0.2792505298013245
0.246 0.2789577630415561
0.247 0.2786642186808322
0.248 0.27836989361702125
0.249 0.2780747847314691
0.25 0.27777888888888885
0.251 0.2774822029372496
0.252 0.27718472370766484
0.253 0.2768864480142793
0.254 0.27658737265415545
0.255 0.2762874944071588
0.256 0.27598681003584224
0.257 0.2756853162853297
0.258 0.2753830098831985
0.259 0.2750798875393612
0.26 0.2747759459459459
0.261 0.27447118177717633
0.262 0.2741655916892502
0.263 0.27385917232021706
0.264 0.27355192028985503
0.265 0.27324383219954645
0.266 0.27293490463215253
0.267 0.27262513415188716
0.268 0.2723145173041894
0.269 0.27200305061559504
0.27 0.27169073059360727
0.271 0.271377553726566
0.272 0.27106351648351645
0.273 0.27074861531407607
0.274 0.27043284664830114
0.275 0.2701162068965517
0.276 0.2697986924493554
0.277 0.2694802996772706
0.278 0.2691610249307479
0.279 0.2688408645399907
0.28 0.2685198148148148
0.281 0.2681978720445062
0.282 0.2678750324976787
0.283 0.2675512924221292
0.284 0.2672266480446927
0.285 0.26690109557109554
0.286 0.2665746311858076
0.287 0.2662472510518934
0.288 0.2659189513108614
0.289 0.26558972808251285
0.29 0.2652595774647887
0.291 0.2649284955336154
0.292 0.26459647834274946
0.293 0.2642635219236209
0.294 0.26392962228517464
0.295 0.26359477541371157
0.296 0.26325897727272723
0.297 0.2629222238027501
0.298 0.2625845109211775
0.299 0.26224583452211125
0.3 0.26190619047619046
0.301 0.2615655746304244
0.302 0.2612239828080229
0.303 0.2608814108082257
0.304 0.2605378544061302
0.305 0.26019330935251794
0.306 0.2598477713736791
0.307 0.25950123617123616
0.308 0.25915369942196526
0.309 0.25880515677761695
0.31 0.25845560386473426
0.311 0.25810503628447024
0.312 0.25775344961240304
0.313 0.2574008393983503
0.314 0.25704720116618074
0.315 0.2566925304136253
0.316 0.25633682261208574
0.317 0.2559800732064421
0.318 0.25562227761485823
0.319 0.2552634312285854
0.32 0.25490352941176464
0.321 0.2545425675012273
0.322 0.254180540806293
0.323 0.25381744460856714
0.324 0.25345327416173563
0.325 0.253088024691358
0.326 0.2527216913946587
0.327 0.2523542694403169
0.328 0.2519857539682539
0.329 0.25161614008941874
0.33 0.25124542288557206
0.331 0.2508735974090682
0.332 0.25050065868263466
0.333 0.25012660169915035
0.334 0.24975142142142137
0.335 0.24937511278195484
0.336 0.24899767068273088
0.337 0.2486190899949723
0.338 0.24823936555891232
0.339 0.2478584921835602
0.34 0.24747646464646458
0.341 0.24709327769347492
0.342 0.24670892603850045
0.343 0.24632340436326733
0.344 0.24593670731707312
0.345 0.2455488295165394
0.346 0.24515976554536184
0.347 0.24476950995405816
0.348 0.24437805725971368
0.349 0.2439854019457245
0.35 0.24359153846153841
0.351 0.24319646122239338
0.352 0.24280016460905346
0.353 0.24240264296754246
0.354 0.2420038906088751
0.355 0.2416039018087855
0.356 0.2412026708074534
0.357 0.24080019180922752
0.358 0.2403964589823468
0.359 0.23999146645865832
0.36 0.2395852083333333
0.361 0.23917767866458003
0.362 0.23876887147335418
0.363 0.23835878074306643
0.364 0.23794740041928716
0.365 0.23753472440944878
0.366 0.23712074658254464
0.367 0.23670546076882565
0.368 0.23628886075949362
0.369 0.2358709403063919
0.37 0.23545169312169306
0.371 0.23503111287758344
0.372 0.23460919320594475
0.373 0.23418592769803293
0.374 0.2337613099041533
0.375 0.23333533333333328
0.376 0.2329079914529914
0.377 0.2324792776886035
0.378 0.23204918542336544
0.379 0.23161770799785286
0.38 0.23118483870967738
0.381 0.23075057081313943
0.382 0.23031489751887804
0.383 0.22987781199351695
0.384 0.2294393073593073
0.385 0.22899937669376685
0.386 0.2285580130293159
0.387 0.22811520935290913
0.388 0.22767095860566444
0.389 0.2272252536824877
0.39 0.22677808743169392
0.391 0.226329452654625
0.392 0.22587934210526311
0.393 0.2254277484898407
0.394 0.2249746644664466
0.395 0.22452008264462803
0.396 0.2240639955849889
0.397 0.2236063957987838
0.398 0.22314727574750826
0.399 0.22268662784248466
0.4 0.2222244444444444
0.401 0.2217607178631051
0.402 0.22129544035674464
0.403 0.22082860413176988
0.404 0.2203602013422818
0.405 0.21989022408963577
0.406 0.21941866442199767
0.407 0.2189455143338954
0.408 0.21847076576576574
0.409 0.21799441060349684
0.41 0.21751644067796605
0.411 0.21703684776457266
0.412 0.2165556235827664
0.413 0.21607275979557064
0.414 0.2155882480091012
0.415 0.2151020797720797
0.416 0.21461424657534245
0.417 0.21412473985134356
0.418 0.21363355097365405
0.419 0.21314067125645433
0.42 0.21264609195402295
0.421 0.21214980426021873
0.422 0.21165179930795844
0.423 0.21115206816868856
0.424 0.2106506018518518
0.425 0.21014739130434776
0.426 0.20964242740998834
0.427 0.20913570098894702
0.428 0.20862720279720276
0.429 0.20811692352597774
0.43 0.20760485380116955
0.431 0.20709098418277672
0.432 0.2065753051643192
0.433 0.20605780717225153
0.434 0.20553848056537097
0.435 0.2050173156342182
0.436 0.20449430260047274
0.437 0.20396943161634096
0.438 0.20344269276393828
0.439 0.20291407605466422
0.44 0.20238357142857138
0.441 0.20185116875372683
0.442 0.20131685782556746
0.443 0.2007806283662477
0.444 0.20024247002398077
0.445 0.1997023723723723
0.446 0.19916032490974725
0.447 0.19861631705846888
0.448 0.19807033816425115
0.449 0.19752237749546273
0.45 0.1969724242424242
0.451 0.19642046751669695
0.452 0.1958664963503649
0.453 0.19531049969530764
0.454 0.19475246642246635
0.455 0.19419238532110084
0.456 0.19363024509803914
0.457 0.19306603437691827
0.458 0.1924997416974169
0.459 0.19193135551447926
0.46 0.19136086419753082
0.461 0.19078825602968452
0.462 0.19021351920693924
0.463 0.189636641837368
0.464 0.18905761194029846
0.465 0.18847641744548277
0.466 0.1878930461922596
0.467 0.18730748592870536
0.468 0.18671972431077688
0.469 0.1861297489014438
0.47 0.18553754716981127
0.471 0.1849431064902331
0.472 0.1843464141414141
0.473 0.1837474573055028
0.474 0.1831462230671736
0.475 0.18254269841269835
0.476 0.1819368702290076
0.477 0.18132872530274055
0.478 0.18071825031928473
0.479 0.18010543186180417
0.48 0.17949025641025634
0.481 0.17887271034039814
0.482 0.17825277992277985
0.483 0.17763045132172786
0.484 0.1770057105943152
0.485 0.17637854368932032
0.486 0.17574893644617373
0.487 0.17511687459389205
0.488 0.17448234374999994
0.489 0.17384532941943895
0.49 0.173205816993464
0.491 0.17256379174852646
0.492 0.1719192388451443
0.493 0.17127214332675866
0.494 0.17062249011857702
0.495 0.16997026402640258
0.496 0.16931544973544968
0.497 0.16865803180914507
0.498 0.16799799468791493
0.499 0.16733532268795734
0.5 0.16666999999999993


==> figures/fig1/schemeAchievability1-tALmax0.49999-f0.49999.txt <==
x fun
0.001 0.3329996863530197
0.002 0.33266537074148295
0.003 0.3323303844867937
0.004 0.3319947255689424
0.005 0.33165839195979896
0.006 0.33132138162307173
0.007 0.3309836925142665
0.008 0.33064532258064516
0.009 0.33030626976118393
0.01 0.3299665319865319
0.011 0.3296261071789687
0.012 0.3292849932523616
0.013 0.32894318811212425
0.014 0.3286006896551724
0.015 0.3282574957698815
0.016 0.32791360433604333
0.017 0.32756901322482196
0.018 0.3272237202987101
0.019 0.32687772341148486
0.02 0.3265310204081633
0.021 0.3261836091249574
0.022 0.32583548738922974
0.023 0.32548665301944724
0.024 0.3251371038251366
0.025 0.3247868376068376
0.026 0.32443585215605747
0.027 0.32408414525522433
0.028 0.3237317146776406
0.029 0.3233785581874356
0.03 0.3230246735395189
0.031 0.3226700584795321
0.032 0.32231471074380164
0.033 0.3219586280592899
0.034 0.3216018081435472
0.035 0.32124424870466317
0.036 0.3208859474412171
0.037 0.3205269020422291
0.038 0.3201671101871102
0.039 0.3198065695456122
0.04 0.31944527777777776
0.041 0.3190832325338895
0.042 0.31872043145441886
0.043 0.3183568721699756
0.044 0.3179925523012552
0.045 0.3176274694589878
0.046 0.31726162124388535
0.047 0.3168950052465897
0.048 0.316527619047619
0.049 0.3161594602173151
0.05 0.3157905263157894
0.051 0.31542081489286966
0.052 0.31505032348804496
0.053 0.3146790496304118
0.054 0.3143069908386187
0.055 0.31393414462081126
0.056 0.3135605084745763
0.057 0.3131860798868858
0.058 0.31281085633404104
0.059 0.3124348352816153
0.06 0.31205801418439716
0.061 0.311680390486333
0.062 0.3113019616204691
0.063 0.3109227250088936
0.064 0.31054267806267805
0.065 0.31016181818181815
0.066 0.30978014275517485
0.067 0.3093976491604144
0.068 0.30901433476394846
0.069 0.30863019692087357
0.07 0.30824523297491035
0.071 0.3078594402583423
0.072 0.307472816091954
0.073 0.3070853577849694
0.074 0.3066970626349892
0.075 0.30630792792792794
0.076 0.30591795093795093
0.077 0.30552712892741063
0.078 0.3051354591467823
0.079 0.3047429388346001
0.08 0.3043495652173913
0.081 0.3039553355096119
0.082 0.3035602469135802
0.083 0.30316429661941113
0.084 0.30276748180494906
0.085 0.30236979963570126
0.086 0.3019712472647702
0.087 0.30157182183278564
0.088 0.30117152046783624
0.089 0.3007703402854006
0.09 0.3003682783882784
0.091 0.29996533186651997
0.092 0.29956149779735686
0.093 0.29915677324513046
0.094 0.2987511552612215
0.095 0.2983446408839779
0.096 0.29793722713864307
0.097 0.2975289110372831
0.098 0.29711968957871393
0.099 0.2967095597484276
0.1 0.2962985185185185
0.101 0.2958865628476084
0.102 0.29547368968077203
0.103 0.29505989594946114
0.104 0.2946451785714286
0.105 0.2942295344506517
0.106 0.2938129604772558
0.107 0.29339545352743557
0.108 0.29297701046337815
0.109 0.29255762813318364
0.11 0.29213730337078647
0.111 0.2917160329958755
0.112 0.2912938138138138
0.113 0.29087064261555806
0.114 0.2904465161775771
0.115 0.29002143126177027
0.116 0.2895953846153846
0.117 0.28916837297093245
0.118 0.2887403930461073
0.119 0.28831144154370036
0.12 0.2878815151515151
0.121 0.2874506105422829
0.122 0.2870187243735763
0.123 0.2865858532877233
0.124 0.28615199391171997
0.125 0.28571714285714284
0.126 0.285281296720061
0.127 0.2848444520809469
0.128 0.2844066055045872
0.129 0.2839677535399923
0.13 0.28352789272030654
0.131 0.28308701956271576
0.132 0.2826451305683564
0.133 0.2822022222222222
0.134 0.2817582909930716
0.135 0.2813133333333333
0.136 0.28086734567901234
0.137 0.2804203244495944
0.138 0.27997226604795045
0.139 0.27952316686024004
0.14 0.27907302325581396
0.141 0.2786218315871168
0.142 0.27816958818958815
0.143 0.27771628938156356
0.144 0.27726193146417444
0.145 0.2768065107212475
0.146 0.2763500234192037
0.147 0.2758924658069558
0.148 0.2754338341158059
0.149 0.27497412455934195
0.15 0.2745133333333333
0.151 0.27405145661562624
0.152 0.27358849056603773
0.153 0.27312443132624953
0.154 0.27265927501970055
0.155 0.2721930177514793
0.156 0.2717256556082148
0.157 0.27125718465796755
0.158 0.2707876009501187
0.159 0.2703169005152596
0.16 0.2698450793650793
0.161 0.26937213349225264
0.162 0.26889805887032614
0.163 0.2684228514536041
0.164 0.26794650717703344
0.165 0.2674690219560878
0.166 0.2669903916866506
0.167 0.2665106122448979
0.168 0.2660296794871795
0.169 0.2655475892498997
0.17 0.2650643373493976
0.171 0.2645799195818255
0.172 0.2640943317230274
0.173 0.2636075695284159
0.174 0.2631196287328491
0.175 0.262630505050505
0.176 0.2621401941747573
0.177 0.2616486917780477
0.178 0.26115599351175994
0.179 0.2606620950060901
0.18 0.2601669918699187
0.181 0.2596706796906797
0.182 0.2591731540342298
0.183 0.2586744104447164
0.184 0.25817444444444443
0.185 0.2576732515337423
0.186 0.2571708271908272
0.187 0.2566671668716687
0.188 0.2561622660098522
0.189 0.25565612001644056
0.19 0.25514872427983537
0.191 0.25464007416563655
0.192 0.25413016501650165
0.193 0.25361899215200323
0.194 0.2531065508684863
0.195 0.2525928364389234
0.196 0.25207784411276946
0.197 0.2515615691158156
0.198 0.25104400665004156
0.199 0.25052515189346647
0.2 0.25000500000000003
0.201 0.24948354609929074
0.202 0.24896078529657473
0.203 0.24843671267252193
0.204 0.24791132328308207
0.205 0.2473846121593291
0.206 0.2468565743073048
0.207 0.2463272047078604
0.208 0.2457964983164983
0.209 0.24526445006321113
0.21 0.24473105485232066
0.211 0.24419630756231514
0.212 0.24366020304568525
0.213 0.243122736128759
0.214 0.2425839016115352
0.215 0.24204369426751587
0.216 0.2415021088435374
0.217 0.24095914005959984
0.218 0.24041478260869564
0.219 0.23986903115663677
0.22 0.23932188034188034
0.221 0.238773324775353
0.222 0.2382233590402742
0.223 0.23767197769197768
0.224 0.2371191752577319
0.225 0.2365649462365591
0.226 0.2360092850990525
0.227 0.23545218628719272
0.228 0.2348936442141623
0.229 0.23433365326415911
0.23 0.2337722077922078
0.231 0.2332093021239705
0.232 0.23264493055555552
0.233 0.2320790873533246
0.234 0.2315117667536989
0.235 0.23094296296296296
0.236 0.23037267015706808
0.237 0.22980088248143293
0.238 0.22922759405074367
0.239 0.22865279894875162
0.24 0.22807649122807017
0.241 0.22749866490996923
0.242 0.22691931398416887
0.243 0.22633843240863055
0.244 0.22575601410934742
0.245 0.22517205298013243
0.246 0.22458654288240493
0.247 0.22399947764497563
0.248 0.22341085106382974
0.249 0.2228206569019085
0.25 0.22222888888888886
0.251 0.22163554072096125
0.252 0.22104060606060605
0.253 0.22044407853636766
0.254 0.21984595174262733
0.255 0.2192462192393736
0.256 0.2186448745519713
0.257 0.21804191117092864
0.258 0.21743732255166215
0.259 0.21683110211426
0.26 0.2162232432432432
0.261 0.2156137392873252
0.262 0.2150025835591689
0.263 0.21438976933514242
0.264 0.21377528985507244
0.265 0.21315913832199546
0.266 0.21254130790190728
0.267 0.21192179172351067
0.268 0.21130058287795994
0.269 0.21067767441860463
0.27 0.21005305936073054
0.271 0.20942673068129852
0.272 0.2087986813186813
0.273 0.20816890417239792
0.274 0.2075373921028466
0.275 0.20690413793103446
0.276 0.2062691344383057
0.277 0.2056323743660673
0.278 0.20499385041551244
0.279 0.2043535552473416
0.28 0.20371148148148144
0.281 0.20306762169680104
0.282 0.20242196843082633
0.283 0.20177451417945141
0.284 0.201125251396648
0.285 0.20047417249417254
0.286 0.1998212698412698
0.287 0.19916653576437593
0.288 0.1985099625468164
0.289 0.1978515424285045
0.29 0.19719126760563377
0.291 0.19652913023037144
0.292 0.1958651224105461
0.293 0.19519923620933521
0.294 0.194531463644948
0.295 0.19386179669030734
0.296 0.19319022727272722
0.297 0.19251674727358942
0.298 0.19184134852801515
0.299 0.19116402282453637
0.3 0.19048476190476182
0.301 0.18980355746304245
0.302 0.18912040114613177
0.303 0.18843528455284553
0.304 0.18774819923371638
0.305 0.1870591366906475
0.306 0.186368088376561
0.307 0.18567504569504567
0.308 0.18497999999999998
0.309 0.18428294259527256
0.31 0.1835838647342995
0.311 0.18288275761973877
0.312 0.1821796124031007
0.313 0.18147442018437648
0.314 0.18076717201166176
0.315 0.18005785888077858
0.316 0.17934647173489277
0.317 0.1786330014641288
0.318 0.1779174389051808
0.319 0.17719977484092025
0.32 0.17647999999999997
0.321 0.17575810505645556
0.322 0.1750340806293018
0.323 0.17430791728212702
0.324 0.17357960552268237
0.325 0.17284913580246908
0.326 0.17211649851632044
0.327 0.17138168400198117
0.328 0.17064468253968246
0.329 0.16990548435171382
0.33 0.16916407960198998
0.331 0.16842045839561537
0.332 0.16767461077844303
0.333 0.16692652673663166
0.334 0.1661761961961961
0.335 0.16542360902255637
0.336 0.16466875502008022
0.337 0.16391162393162395
0.338 0.16315220543806636
0.339 0.16239048915784166
0.34 0.16162646464646457
0.341 0.1608601213960546
0.342 0.160091448834853
0.343 0.1593204363267377
0.344 0.1585470731707317
0.345 0.1577713486005089
0.346 0.156993251783894
0.347 0.15621277182235832
0.348 0.15542989775051125
0.349 0.1546446185355863
0.35 0.15385692307692306
0.351 0.15306680020544422
0.352 0.15227423868312756
0.353 0.15147922720247298
0.354 0.15068175438596487
0.355 0.1498818087855297
0.356 0.14907937888198758
0.357 0.14827445308449977
0.358 0.14746701973001036
0.359 0.14665706708268328
0.36 0.14584458333333333
0.361 0.14502955659885236
0.362 0.14421197492163007
0.363 0.14339182626896912
0.364 0.14256909853249472
0.365 0.14174377952755907
0.366 0.1409158569926393
0.367 0.1400853185887309
0.368 0.13925215189873413
0.369 0.1384163444268357
0.37 0.1375778835978836
0.371 0.13673675675675673
0.372 0.1358929511677282
0.373 0.13504645401382243
0.374 0.13419725239616614
0.375 0.13334533333333332
0.376 0.13249068376068368
0.377 0.13163329052969497
0.378 0.13077314040728832
0.379 0.12991022007514758
0.38 0.12904451612903217
0.381 0.1281760150780829
0.382 0.1273047033441208
0.383 0.12643056726093999
0.384 0.12555359307359298
0.385 0.12467376693766935
0.386 0.12379107491856672
0.387 0.12290550299075587
0.388 0.12201703703703698
0.389 0.12112566284779047
0.39 0.12023136612021856
0.391 0.11933413245758073
0.392 0.118433947368421
0.393 0.11753079626578794
0.394 0.11662466446644659
0.395 0.11571553719008265
0.396 0.11480339955849883
0.397 0.11388823659480368
0.398 0.1129700332225913
0.399 0.11204877426511367
0.4 0.11112444444444441
0.401 0.11019702838063433
0.402 0.10926651059085835
0.403 0.10833287548855386
0.404 0.10739610738255029
0.405 0.10645619047619037
0.406 0.1055131088664421
0.407 0.10456684654300163
0.408 0.10361738738738746
0.409 0.10266471517202475
0.41 0.10170881355932204
0.411 0.10074966610073566
0.412 0.09978725623582768
0.413 0.0988215672913117
0.414 0.09785258248009099
0.415 0.09688028490028483
0.416 0.0959046575342466
0.417 0.09492568324757
0.418 0.09394334478808708
0.419 0.09295762478485364
0.42 0.09196850574712645
0.421 0.09097597006332753
0.422 0.08998
0.423 0.0889805777007509
0.424 0.08797768518518523
0.425 0.08697130434782607
0.426 0.08596141695702675
0.427 0.08494800465386843
0.428 0.08393104895104897
0.429 0.08291053123175712
0.43 0.08188643274853802
0.431 0.08085873462214399
0.432 0.07982741784037561
0.433 0.07879246325690764
0.434 0.077753851590106
0.435 0.07671156342182878
0.436 0.07566557919621747
0.437 0.0746158792184724
0.438 0.07356244365361808
0.439 0.07250525252525247
0.44 0.07144428571428568
0.441 0.07037952295766242
0.442 0.06931094384707293
0.443 0.06823852782764805
0.444 0.06716225419664268
0.445 0.06608210210210202
0.446 0.06499805054151625
0.447 0.06391007836045803
0.448 0.06281816425120773
0.449 0.0617222867513611
0.45 0.060622424242424255
0.451 0.05951855494839092
0.452 0.058410656934306526
0.453 0.05729870810481402
0.454 0.05618268620268624
0.455 0.05506256880733934
0.456 0.05393833333333331
0.457 0.05280995702885194
0.458 0.051677416974169776
0.459 0.05054069008009848
0.46 0.04939975308641975
0.461 0.048254582560296744
0.462 0.0471051548946716
0.463 0.045951446306641774
0.464 0.04479343283582088
0.465 0.04363109034267898
0.466 0.0424643945068664
0.467 0.041293320825515845
0.468 0.040117844611528786
0.469 0.03893794099183928
0.47 0.03775358490566033
0.471 0.036564751102709514
0.472 0.03537141414141415
0.473 0.0341735483870968
0.474 0.032971128010139406
0.475 0.031764126984127006
0.476 0.030552519083969498
0.477 0.02933627788400256
0.478 0.0281153767560664
0.479 0.02688978886756238
0.48 0.025659487179487184
0.481 0.024424444444444415
0.482 0.023184633204633154
0.483 0.021940025789813022
0.484 0.020690594315245503
0.485 0.0194363106796116
0.486 0.018177146562905255
0.487 0.016913073424301484
0.488 0.0156440625
0.489 0.014370084801043737
0.49 0.013091111111111109
0.491 0.011807111984282859
0.492 0.010518057742782139
0.493 0.009223918474687731
0.494 0.00792466403162051
0.495 0.006620264026402589
0.496 0.0053106878306878325
0.497 0.003995904572564601
0.498 0.0026758831341301414
0.499 0.0013505921490352124
0.5 1.999999999996449e-05


==> figures/fig1/schemeConverse1-tALmax0.33334-f0.33334.txt <==
x fun
0.001 inf
0.002 inf
0.003 inf
0.004 inf
0.005 inf
0.006 inf
0.007 inf
0.008 inf
0.009 inf
0.01 0.33333326530612245
0.011 0.33333325842696626
0.012 0.3333332520325203
0.013 0.3333332444444444
0.014 0.33333323809523807
0.015 0.33333323076923077
0.016 0.33333322404371585
0.017 0.333333216374269
0.018 0.3333332098765432
0.019 0.33333320261437904
0.02 0.3333331944444444
0.021 0.33333318840579707
0.022 0.3333331818181818
0.023 0.3333331746031746
0.024 0.3333331666666666
0.025 0.33333315789473683
0.026 0.33333315315315315
0.027 0.33333314814814813
0.028 0.33333313725490193
0.029 0.3333331313131313
0.03 0.333333125
0.031 0.33333311827956985
0.032 0.3333331111111111
0.033 0.3333331034482758
0.034 0.33333309523809523
0.035 0.33333308641975307
0.036 0.3333330769230769
0.037 0.3333330769230769
0.038 0.3333330666666666
0.039 0.33333305555555554
0.04 0.33333304347826087
0.041 0.33333304347826087
0.042 0.3333330303030303
0.043 0.3333330303030303
0.044 0.33333301587301584
0.045 0.33333301587301584
0.046 0.333333
0.047 0.333333
0.048 0.33333298245614035
0.049 0.33333298245614035
0.05 0.33333296296296294
0.051 0.33333296296296294
0.052 0.33333296296296294
0.053 0.33333294117647055
0.054 0.33333294117647055
0.055 0.33333294117647055
0.056 0.33333291666666665
0.057 0.33333291666666665
0.058 0.33333291666666665
0.059 0.33333288888888885
0.06 0.33333288888888885
0.061 0.33333288888888885
0.062 0.33333288888888885
0.063 0.3333328571428571
0.064 0.3333328571428571
0.065 0.3333328571428571
0.066 0.3333328571428571
0.067 0.3333328205128205
0.068 0.3333328205128205
0.069 0.3333328205128205
0.07 0.3333328205128205
0.071 0.3333328205128205
0.072 0.33333277777777776
0.073 0.33333277777777776
0.074 0.33333277777777776
0.075 0.33333277777777776
0.076 0.33333277777777776
0.077 0.3333327272727272
0.078 0.3333327272727272
0.079 0.3333327272727272
0.08 0.3333327272727272
0.081 0.3333327272727272
0.082 0.3333327272727272
0.083 0.3333327272727272
0.084 0.33333266666666667
0.085 0.33333266666666667
0.086 0.33333266666666667
0.087 0.33333266666666667
0.088 0.33333266666666667
0.089 0.33333266666666667
0.09 0.33333266666666667
0.091 0.33333259259259257
0.092 0.33333259259259257
0.093 0.33333259259259257
0.094 0.33333259259259257
0.095 0.33333259259259257
0.096 0.33333259259259257
0.097 0.33333259259259257
0.098 0.33333259259259257
0.099 0.33333259259259257
0.1 0.3333325
0.101 0.3333325
0.102 0.3333325
0.103 0.3333325
0.104 0.3333325
0.105 0.3333325
0.106 0.3333325
0.107 0.3333325
0.108 0.3333325
0.109 0.3333325
0.11 0.3333325
0.111 0.3333325
0.112 0.33333238095238094
0.113 0.33333238095238094
0.114 0.33333238095238094
0.115 0.33333238095238094
0.116 0.33333238095238094
0.117 0.33333238095238094
0.118 0.33333238095238094
0.119 0.33333238095238094
0.12 0.33333238095238094
0.121 0.33333238095238094
0.122 0.33333238095238094
0.123 0.33333238095238094
0.124 0.33333238095238094
0.125 0.3333322222222222
0.126 0.3333322222222222
0.127 0.3333322222222222
0.128 0.3333322222222222
0.129 0.3333322222222222
0.13 0.3333322222222222
0.131 0.3333322222222222
0.132 0.3333322222222222
0.133 0.3333322222222222
0.134 0.3333322222222222
0.135 0.3333322222222222
0.136 0.3333322222222222
0.137 0.3333322222222222
0.138 0.3333322222222222
0.139 0.3333322222222222
0.14 0.3333322222222222
0.141 0.3333322222222222
0.142 0.3333322222222222
0.143 0.33333199999999996
0.144 0.33333199999999996
0.145 0.33333199999999996
0.146 0.33333199999999996
0.147 0.33333199999999996
0.148 0.33333199999999996
0.149 0.33333199999999996
0.15 0.33333199999999996
0.151 0.33333199999999996
0.152 0.33333199999999996
0.153 0.33333199999999996
0.154 0.33333199999999996
0.155 0.33333199999999996
0.156 0.33333199999999996
0.157 0.33333199999999996
0.158 0.33333199999999996
0.159 0.33333199999999996
0.16 0.33333199999999996
0.161 0.33333199999999996
0.162 0.33333199999999996
0.163 0.33333199999999996
0.164 0.33333199999999996
0.165 0.33333199999999996
0.166 0.33333199999999996
0.167 0.33333166666666664
0.168 0.33333166666666664
0.169 0.33333166666666664
0.17 0.33333166666666664
0.171 0.33333166666666664
0.172 0.33333166666666664
0.173 0.33333166666666664
0.174 0.33333166666666664
0.175 0.33333166666666664
0.176 0.33333166666666664
0.177 0.33333166666666664
0.178 0.33333166666666664
0.179 0.33333166666666664
0.18 0.33333166666666664
0.181 0.33333166666666664
0.182 0.33333166666666664
0.183 0.33333166666666664
0.184 0.33333166666666664
0.185 0.33333166666666664
0.186 0.33333166666666664
0.187 0.33333166666666664
0.188 0.33333166666666664
0.189 0.33333166666666664
0.19 0.33333166666666664
0.191 0.33333166666666664
0.192 0.33333166666666664
0.193 0.33333166666666664
0.194 0.33333166666666664
0.195 0.33333166666666664
0.196 0.33333166666666664
0.197 0.33333166666666664
0.198 0.33333166666666664
0.199 0.33333166666666664
0.2 0.3333311111111111
0.201 0.3333311111111111
0.202 0.3333311111111111
0.203 0.3333311111111111
0.204 0.3333311111111111
0.205 0.3333311111111111
0.206 0.3333311111111111
0.207 0.3333311111111111
0.208 0.3333311111111111
0.209 0.3333311111111111
0.21 0.3333311111111111
0.211 0.3333311111111111
0.212 0.3333311111111111
0.213 0.3333311111111111
0.214 0.3333311111111111
0.215 0.3333311111111111
0.216 0.3333311111111111
0.217 0.3333311111111111
0.218 0.3333311111111111
0.219 0.3333311111111111
0.22 0.3333311111111111
0.221 0.3333311111111111
0.222 0.3333311111111111
0.223 0.3333311111111111
0.224 0.3333311111111111
0.225 0.3333311111111111
0.226 0.3333311111111111
0.227 0.3333311111111111
0.228 0.3333311111111111
0.229 0.3333311111111111
0.23 0.3333311111111111
0.231 0.3333311111111111
0.232 0.3333311111111111
0.233 0.3333311111111111
0.234 0.3333311111111111
0.235 0.3333311111111111
0.236 0.3333311111111111
0.237 0.3333311111111111
0.238 0.3333311111111111
0.239 0.3333311111111111
0.24 0.3333311111111111
0.241 0.3333311111111111
0.242 0.3333311111111111
0.243 0.3333311111111111
0.244 0.3333311111111111
0.245 0.3333311111111111
0.246 0.3333311111111111
0.247 0.3333311111111111
0.248 0.3333311111111111
0.249 0.3333311111111111
0.25 0.33332999999999996
0.251 0.33332999999999996
0.252 0.33332999999999996
0.253 0.33332999999999996
0.254 0.33332999999999996
0.255 0.33332999999999996
0.256 0.33332999999999996
0.257 0.33332999999999996
0.258 0.33332999999999996
0.259 0.33332999999999996
0.26 0.33332999999999996
0.261 0.33332999999999996
0.262 0.33332999999999996
0.263 0.33332999999999996
0.264 0.33332999999999996
0.265 0.33332999999999996
0.266 0.33332999999999996
0.267 0.33332999999999996
0.268 0.33332999999999996
0.269 0.33332999999999996
0.27 0.33332999999999996
0.271 0.33332999999999996
0.272 0.33332999999999996
0.273 0.33332999999999996
0.274 0.33332999999999996
0.275 0.33332999999999996
0.276 0.33332999999999996
0.277 0.33332999999999996
0.278 0.33332999999999996
0.279 0.33332999999999996
0.28 0.33332999999999996
0.281 0.33332999999999996
0.282 0.33332999999999996
0.283 0.33332999999999996
0.284 0.33332999999999996
0.285 0.33332999999999996
0.286 0.33332999999999996
0.287 0.33332999999999996
0.288 0.33332999999999996
0.289 0.33332999999999996
0.29 0.33332999999999996
0.291 0.33332999999999996
0.292 0.33332999999999996
0.293 0.33332999999999996
0.294 0.33332999999999996
0.295 0.33332999999999996
0.296 0.33332999999999996
0.297 0.33332999999999996
0.298 0.33332999999999996
0.299 0.33332999999999996
0.3 0.33332999999999996
0.301 0.33332999999999996
0.302 0.33332999999999996
0.303 0.33332999999999996
0.304 0.33332999999999996
0.305 0.33332999999999996
0.306 0.33332999999999996
0.307 0.33332999999999996
0.308 0.33332999999999996
0.309 0.33332999999999996
0.31 0.33332999999999996
0.311 0.33332999999999996
0.312 0.33332999999999996
0.313 0.33332999999999996
0.314 0.33332999999999996
0.315 0.33332999999999996
0.316 0.33332999999999996
0.317 0.33332999999999996
0.318 0.33332999999999996
0.319 0.33332999999999996
0.32 0.33332999999999996
0.321 0.33332999999999996
0.322 0.33332999999999996
0.323 0.33332999999999996
0.324 0.33332999999999996
0.325 0.33332999999999996
0.326 0.33332999999999996
0.327 0.33332999999999996
0.328 0.33332999999999996
0.329 0.33332999999999996
0.33 0.33332999999999996
0.331 0.33332999999999996
0.332 0.33332999999999996
0.333 0.33332999999999996
0.334 0.3333266666666666
0.335 0.3333266666666666
0.336 0.3333266666666666
0.337 0.3333266666666666
0.338 0.3333266666666666
0.339 0.3333266666666666
0.34 0.3333266666666666
0.341 0.3333266666666666
0.342 0.3333266666666666
0.343 0.3333266666666666
0.344 0.3333266666666666
0.345 0.3333266666666666
0.346 0.3333266666666666
0.347 0.3333266666666666
0.348 0.3333266666666666
0.349 0.3333266666666666
0.35 0.3333266666666666
0.351 0.3333266666666666
0.352 0.3333266666666666
0.353 0.3333266666666666
0.354 0.3333266666666666
0.355 0.3333266666666666
0.356 0.3333266666666666
0.357 0.3333266666666666
0.358 0.3333266666666666
0.359 0.3333266666666666
0.36 0.3333266666666666
0.361 0.3333266666666666
0.362 0.3333266666666666
0.363 0.3333266666666666
0.364 0.3333266666666666
0.365 0.3333266666666666
0.366 0.3333266666666666
0.367 0.3333266666666666
0.368 0.3333266666666666
0.369 0.3333266666666666
0.37 0.3333266666666666
0.371 0.3333266666666666
0.372 0.3333266666666666
0.373 0.3333266666666666
0.374 0.3333266666666666
0.375 0.3333266666666666
0.376 0.3333266666666666
0.377 0.3333266666666666
0.378 0.3333266666666666
0.379 0.3333266666666666
0.38 0.3333266666666666
0.381 0.3333266666666666
0.382 0.3333266666666666
0.383 0.3333266666666666
0.384 0.3333266666666666
0.385 0.3333266666666666
0.386 0.3333266666666666
0.387 0.3333266666666666
0.388 0.3333266666666666
0.389 0.3333266666666666
0.39 0.3333266666666666
0.391 0.3333266666666666
0.392 0.3333266666666666
0.393 0.3333266666666666
0.394 0.3333266666666666
0.395 0.3333266666666666
0.396 0.3333266666666666
0.397 0.3333266666666666
0.398 0.3333266666666666
0.399 0.3333266666666666
0.4 0.3333266666666666
0.401 0.3333266666666666
0.402 0.3333266666666666
0.403 0.3333266666666666
0.404 0.3333266666666666
0.405 0.3333266666666666
0.406 0.3333266666666666
0.407 0.3333266666666666
0.408 0.3333266666666666
0.409 0.3333266666666666
0.41 0.3333266666666666
0.411 0.3333266666666666
0.412 0.3333266666666666
0.413 0.3333266666666666
0.414 0.3333266666666666
0.415 0.3333266666666666
0.416 0.3333266666666666
0.417 0.3333266666666666
0.418 0.3333266666666666
0.419 0.3333266666666666
0.42 0.3333266666666666
0.421 0.3333266666666666
0.422 0.3333266666666666
0.423 0.3333266666666666
0.424 0.3333266666666666
0.425 0.3333266666666666
0.426 0.3333266666666666
0.427 0.3333266666666666
0.428 0.3333266666666666
0.429 0.3333266666666666
0.43 0.3333266666666666
0.431 0.3333266666666666
0.432 0.3333266666666666
0.433 0.3333266666666666
0.434 0.3333266666666666
0.435 0.3333266666666666
0.436 0.3333266666666666
0.437 0.3333266666666666
0.438 0.3333266666666666
0.439 0.3333266666666666
0.44 0.3333266666666666
0.441 0.3333266666666666
0.442 0.3333266666666666
0.443 0.3333266666666666
0.444 0.3333266666666666
0.445 0.3333266666666666
0.446 0.3333266666666666
0.447 0.3333266666666666
0.448 0.3333266666666666
0.449 0.3333266666666666
0.45 0.3333266666666666
0.451 0.3333266666666666
0.452 0.3333266666666666
0.453 0.3333266666666666
0.454 0.3333266666666666
0.455 0.3333266666666666
0.456 0.3333266666666666
0.457 0.3333266666666666
0.458 0.3333266666666666
0.459 0.3333266666666666
0.46 0.3333266666666666
0.461 0.3333266666666666
0.462 0.3333266666666666
0.463 0.3333266666666666
0.464 0.3333266666666666
0.465 0.3333266666666666
0.466 0.3333266666666666
0.467 0.3333266666666666
0.468 0.3333266666666666
0.469 0.3333266666666666
0.47 0.3333266666666666
0.471 0.3333266666666666
0.472 0.3333266666666666
0.473 0.3333266666666666
0.474 0.3333266666666666
0.475 0.3333266666666666
0.476 0.3333266666666666
0.477 0.3333266666666666
0.478 0.3333266666666666
0.479 0.3333266666666666
0.48 0.3333266666666666
0.481 0.3333266666666666
0.482 0.3333266666666666
0.483 0.3333266666666666
0.484 0.3333266666666666
0.485 0.3333266666666666
0.486 0.3333266666666666
0.487 0.3333266666666666
0.488 0.3333266666666666
0.489 0.3333266666666666
0.49 0.3333266666666666
0.491 0.3333266666666666
0.492 0.3333266666666666
0.493 0.3333266666666666
0.494 0.3333266666666666
0.495 0.3333266666666666
0.496 0.3333266666666666
0.497 0.3333266666666666
0.498 0.3333266666666666
0.499 0.3333266666666666
0.5 0.3333266666666666


==> figures/fig1/schemeConverse1-tALmax0.4-f0.33334.txt <==
x fun
0.001 inf
0.002 inf
0.003 inf
0.004 inf
0.005 inf
0.006 inf
0.007 inf
0.008 inf
0.009 inf
0.01 0.33333326530612245
0.011 0.33333325842696626
0.012 0.3333332520325203
0.013 0.3333332444444444
0.014 0.33333323809523807
0.015 0.33333323076923077
0.016 0.33333322404371585
0.017 0.333333216374269
0.018 0.3333332098765432
0.019 0.33333320261437904
0.02 0.3333331944444444
0.021 0.33333318840579707
0.022 0.3333331818181818
0.023 0.3333331746031746
0.024 0.3333331666666666
0.025 0.33333315789473683
0.026 0.33333315315315315
0.027 0.33333314814814813
0.028 0.33333313725490193
0.029 0.3333331313131313
0.03 0.333333125
0.031 0.33333311827956985
0.032 0.3333331111111111
0.033 0.3333331034482758
0.034 0.33333309523809523
0.035 0.33333308641975307
0.036 0.3333330769230769
0.037 0.3333330769230769
0.038 0.3333330666666666
0.039 0.33333305555555554
0.04 0.33333304347826087
0.041 0.33333304347826087
0.042 0.3333330303030303
0.043 0.3333330303030303
0.044 0.33333301587301584
0.045 0.33333301587301584
0.046 0.333333
0.047 0.333333
0.048 0.33333298245614035
0.049 0.33333298245614035
0.05 0.33333296296296294
0.051 0.33333296296296294
0.052 0.33333296296296294
0.053 0.33333294117647055
0.054 0.33333294117647055
0.055 0.33333294117647055
0.056 0.33333291666666665
0.057 0.33333291666666665
0.058 0.33333291666666665
0.059 0.33333288888888885
0.06 0.33333288888888885
0.061 0.33333288888888885
0.062 0.33333288888888885
0.063 0.3333328571428571
0.064 0.3333328571428571
0.065 0.3333328571428571
0.066 0.3333328571428571
0.067 0.3333328205128205
0.068 0.3333328205128205
0.069 0.3333328205128205
0.07 0.3333328205128205
0.071 0.3333328205128205
0.072 0.33333277777777776
0.073 0.33333277777777776
0.074 0.33333277777777776
0.075 0.33333277777777776
0.076 0.33333277777777776
0.077 0.3333327272727272
0.078 0.3333327272727272
0.079 0.3333327272727272
0.08 0.3333327272727272
0.081 0.3333327272727272
0.082 0.3333327272727272
0.083 0.3333327272727272
0.084 0.33333266666666667
0.085 0.33333266666666667
0.086 0.33333266666666667
0.087 0.33333266666666667
0.088 0.33333266666666667
0.089 0.33333266666666667
0.09 0.33333266666666667
0.091 0.33333259259259257
0.092 0.33333259259259257
0.093 0.33333259259259257
0.094 0.33333259259259257
0.095 0.33333259259259257
0.096 0.33333259259259257
0.097 0.33333259259259257
0.098 0.33333259259259257
0.099 0.33333259259259257
0.1 0.3333325
0.101 0.3333325
0.102 0.3333325
0.103 0.3333325
0.104 0.3333325
0.105 0.3333325
0.106 0.3333325
0.107 0.3333325
0.108 0.3333325
0.109 0.3333325
0.11 0.3333325
0.111 0.3333325
0.112 0.33333238095238094
0.113 0.33333238095238094
0.114 0.33333238095238094
0.115 0.33333238095238094
0.116 0.33333238095238094
0.117 0.33333238095238094
0.118 0.33333238095238094
0.119 0.33333238095238094
0.12 0.33333238095238094
0.121 0.33333238095238094
0.122 0.33333238095238094
0.123 0.33333238095238094
0.124 0.33333238095238094
0.125 0.3333322222222222
0.126 0.3333322222222222
0.127 0.3333322222222222
0.128 0.3333322222222222
0.129 0.3333322222222222
0.13 0.3333322222222222
0.131 0.3333322222222222
0.132 0.3333322222222222
0.133 0.3333322222222222
0.134 0.3333322222222222
0.135 0.3333322222222222
0.136 0.3333322222222222
0.137 0.3333322222222222
0.138 0.3333322222222222
0.139 0.3333322222222222
0.14 0.3333322222222222
0.141 0.3333322222222222
0.142 0.3333322222222222
0.143 0.33333199999999996
0.144 0.33333199999999996
0.145 0.33333199999999996
0.146 0.33333199999999996
0.147 0.33333199999999996
0.148 0.33333199999999996
0.149 0.33333199999999996
0.15 0.33333199999999996
0.151 0.33333199999999996
0.152 0.33333199999999996
0.153 0.33333199999999996
0.154 0.33333199999999996
0.155 0.33333199999999996
0.156 0.33333199999999996
0.157 0.33333199999999996
0.158 0.33333199999999996
0.159 0.33333199999999996
0.16 0.33333199999999996
0.161 0.33333199999999996
0.162 0.33333199999999996
0.163 0.33333199999999996
0.164 0.33333199999999996
0.165 0.33333199999999996
0.166 0.33333199999999996
0.167 0.33333166666666664
0.168 0.33333166666666664
0.169 0.33333166666666664
0.17 0.33333166666666664
0.171 0.33333166666666664
0.172 0.33333166666666664
0.173 0.33333166666666664
0.174 0.33333166666666664
0.175 0.33333166666666664
0.176 0.33333166666666664
0.177 0.33333166666666664
0.178 0.33333166666666664
0.179 0.33333166666666664
0.18 0.33333166666666664
0.181 0.33333166666666664
0.182 0.33333166666666664
0.183 0.33333166666666664
0.184 0.33333166666666664
0.185 0.33333166666666664
0.186 0.33333166666666664
0.187 0.33333166666666664
0.188 0.33333166666666664
0.189 0.33333166666666664
0.19 0.33333166666666664
0.191 0.33333166666666664
0.192 0.33333166666666664
0.193 0.33333166666666664
0.194 0.33333166666666664
0.195 0.33333166666666664
0.196 0.33333166666666664
0.197 0.33333166666666664
0.198 0.33333166666666664
0.199 0.33333166666666664
0.2 0.3333311111111111
0.201 0.3333311111111111
0.202 0.3333311111111111
0.203 0.3333311111111111
0.204 0.3333311111111111
0.205 0.3333311111111111
0.206 0.3333311111111111
0.207 0.3333311111111111
0.208 0.3333311111111111
0.209 0.3333311111111111
0.21 0.3333311111111111
0.211 0.3333311111111111
0.212 0.3333311111111111
0.213 0.3333311111111111
0.214 0.3333311111111111
0.215 0.3333311111111111
0.216 0.3333311111111111
0.217 0.3333311111111111
0.218 0.3333311111111111
0.219 0.3333311111111111
0.22 0.3333311111111111
0.221 0.3333311111111111
0.222 0.3333311111111111
0.223 0.3333311111111111
0.224 0.3333311111111111
0.225 0.3333311111111111
0.226 0.3333311111111111
0.227 0.3333311111111111
0.228 0.3333311111111111
0.229 0.3333311111111111
0.23 0.3333311111111111
0.231 0.3333311111111111
0.232 0.3333311111111111
0.233 0.3333311111111111
0.234 0.3333311111111111
0.235 0.3333311111111111
0.236 0.3333311111111111
0.237 0.3333311111111111
0.238 0.3333311111111111
0.239 0.3333311111111111
0.24 0.3333311111111111
0.241 0.3333311111111111
0.242 0.3333311111111111
0.243 0.3333311111111111
0.244 0.3333311111111111
0.245 0.3333311111111111
0.246 0.3333311111111111
0.247 0.3333311111111111
0.248 0.3333311111111111
0.249 0.3333311111111111
0.25 0.33332999999999996
0.251 0.33332999999999996
0.252 0.33332999999999996
0.253 0.33332999999999996
0.254 0.33332999999999996
0.255 0.33332999999999996
0.256 0.33332999999999996
0.257 0.33332999999999996
0.258 0.33332999999999996
0.259 0.33332999999999996
0.26 0.33332999999999996
0.261 0.33332999999999996
0.262 0.33332999999999996
0.263 0.33332999999999996
0.264 0.33332999999999996
0.265 0.33332999999999996
0.266 0.33332999999999996
0.267 0.33332999999999996
0.268 0.33332999999999996
0.269 0.33332999999999996
0.27 0.33332999999999996
0.271 0.33332999999999996
0.272 0.33332999999999996
0.273 0.33332999999999996
0.274 0.33332999999999996
0.275 0.33332999999999996
0.276 0.33332999999999996
0.277 0.33332999999999996
0.278 0.33332999999999996
0.279 0.33332999999999996
0.28 0.33332999999999996
0.281 0.33332999999999996
0.282 0.33332999999999996
0.283 0.33332999999999996
0.284 0.33332999999999996
0.285 0.33332999999999996
0.286 0.33332999999999996
0.287 0.33332999999999996
0.288 0.33332999999999996
0.289 0.33332999999999996
0.29 0.33332999999999996
0.291 0.33332999999999996
0.292 0.33332999999999996
0.293 0.33332999999999996
0.294 0.33332999999999996
0.295 0.33332999999999996
0.296 0.33332999999999996
0.297 0.33332999999999996
0.298 0.33332999999999996
0.299 0.33332999999999996
0.3 0.33332999999999996
0.301 0.33332999999999996
0.302 0.33332999999999996
0.303 0.33332999999999996
0.304 0.33332999999999996
0.305 0.33332999999999996
0.306 0.33332999999999996
0.307 0.33332999999999996
0.308 0.33332999999999996
0.309 0.33332999999999996
0.31 0.33332999999999996
0.311 0.33332999999999996
0.312 0.33332999999999996
0.313 0.33332999999999996
0.314 0.33332999999999996
0.315 0.33332999999999996
0.316 0.33332999999999996
0.317 0.33332999999999996
0.318 0.33332999999999996
0.319 0.33332999999999996
0.32 0.33332999999999996
0.321 0.33332999999999996
0.322 0.33332999999999996
0.323 0.33332999999999996
0.324 0.33332999999999996
0.325 0.33332999999999996
0.326 0.33332999999999996
0.327 0.33332999999999996
0.328 0.33332999999999996
0.329 0.33332999999999996
0.33 0.33332999999999996
0.331 0.33332999999999996
0.332 0.33332999999999996
0.333 0.33332999999999996
0.334 0.3333266666666666
0.335 0.3333266666666666
0.336 0.3333266666666666
0.337 0.3333266666666666
0.338 0.3333266666666666
0.339 0.3333266666666666
0.34 0.3333266666666666
0.341 0.3333266666666666
0.342 0.3333266666666666
0.343 0.3333266666666666
0.344 0.3333266666666666
0.345 0.3333266666666666
0.346 0.3333266666666666
0.347 0.3333266666666666
0.348 0.3333266666666666
0.349 0.3333266666666666
0.35 0.3333266666666666
0.351 0.3333266666666666
0.352 0.3333266666666666
0.353 0.3333266666666666
0.354 0.3333266666666666
0.355 0.3333266666666666
0.356 0.3333266666666666
0.357 0.3333266666666666
0.358 0.3333266666666666
0.359 0.3333266666666666
0.36 0.3333266666666666
0.361 0.3333266666666666
0.362 0.3333266666666666
0.363 0.3333266666666666
0.364 0.3333266666666666
0.365 0.3333266666666666
0.366 0.3333266666666666
0.367 0.3333266666666666
0.368 0.3333266666666666
0.369 0.3333266666666666
0.37 0.3333266666666666
0.371 0.3333266666666666
0.372 0.3333266666666666
0.373 0.3333266666666666
0.374 0.3333266666666666
0.375 0.3333266666666666
0.376 0.3333266666666666
0.377 0.3333266666666666
0.378 0.3333266666666666
0.379 0.3333266666666666
0.38 0.3333266666666666
0.381 0.3333266666666666
0.382 0.3333266666666666
0.383 0.3333266666666666
0.384 0.3333266666666666
0.385 0.3333266666666666
0.386 0.3333266666666666
0.387 0.3333266666666666
0.388 0.3333266666666666
0.389 0.3333266666666666
0.39 0.3333266666666666
0.391 0.3333266666666666
0.392 0.3333266666666666
0.393 0.3333266666666666
0.394 0.3333266666666666
0.395 0.3333266666666666
0.396 0.3333266666666666
0.397 0.3333266666666666
0.398 0.3333266666666666
0.399 0.3333266666666666
0.4 0.3333266666666666
0.401 0.3333266666666666
0.402 0.3333266666666666
0.403 0.3333266666666666
0.404 0.3333266666666666
0.405 0.3333266666666666
0.406 0.3333266666666666
0.407 0.3333266666666666
0.408 0.3333266666666666
0.409 0.3333266666666666
0.41 0.3333266666666666
0.411 0.3333266666666666
0.412 0.3333266666666666
0.413 0.3333266666666666
0.414 0.3333266666666666
0.415 0.3333266666666666
0.416 0.3333266666666666
0.417 0.3333266666666666
0.418 0.3333266666666666
0.419 0.3333266666666666
0.42 0.3333266666666666
0.421 0.3333266666666666
0.422 0.3333266666666666
0.423 0.3333266666666666
0.424 0.3333266666666666
0.425 0.3333266666666666
0.426 0.3333266666666666
0.427 0.3333266666666666
0.428 0.3333266666666666
0.429 0.3333266666666666
0.43 0.3333266666666666
0.431 0.3333266666666666
0.432 0.3333266666666666
0.433 0.3333266666666666
0.434 0.3333266666666666
0.435 0.3333266666666666
0.436 0.3333266666666666
0.437 0.3333266666666666
0.438 0.3333266666666666
0.439 0.3333266666666666
0.44 0.3333266666666666
0.441 0.3333266666666666
0.442 0.3333266666666666
0.443 0.3333266666666666
0.444 0.3333266666666666
0.445 0.3333266666666666
0.446 0.3333266666666666
0.447 0.3333266666666666
0.448 0.3333266666666666
0.449 0.3333266666666666
0.45 0.3333266666666666
0.451 0.3333266666666666
0.452 0.3333266666666666
0.453 0.3333266666666666
0.454 0.3333266666666666
0.455 0.3333266666666666
0.456 0.3333266666666666
0.457 0.3333266666666666
0.458 0.3333266666666666
0.459 0.3333266666666666
0.46 0.3333266666666666
0.461 0.3333266666666666
0.462 0.3333266666666666
0.463 0.3333266666666666
0.464 0.3333266666666666
0.465 0.3333266666666666
0.466 0.3333266666666666
0.467 0.3333266666666666
0.468 0.3333266666666666
0.469 0.3333266666666666
0.47 0.3333266666666666
0.471 0.3333266666666666
0.472 0.3333266666666666
0.473 0.3333266666666666
0.474 0.3333266666666666
0.475 0.3333266666666666
0.476 0.3333266666666666
0.477 0.3333266666666666
0.478 0.3333266666666666
0.479 0.3333266666666666
0.48 0.3333266666666666
0.481 0.3333266666666666
0.482 0.3333266666666666
0.483 0.3333266666666666
0.484 0.3333266666666666
0.485 0.3333266666666666
0.486 0.3333266666666666
0.487 0.3333266666666666
0.488 0.3333266666666666
0.489 0.3333266666666666
0.49 0.3333266666666666
0.491 0.3333266666666666
0.492 0.3333266666666666
0.493 0.3333266666666666
0.494 0.3333266666666666
0.495 0.3333266666666666
0.496 0.3333266666666666
0.497 0.3333266666666666
0.498 0.3333266666666666
0.499 0.3333266666666666
0.5 0.3333266666666666


==> figures/fig1/schemeConverse1-tALmax0.4-f0.4.txt <==
x fun
0.001 inf
0.002 inf
0.003 inf
0.004 inf
0.005 inf
0.006 inf
0.007 inf
0.008 inf
0.009 inf
0.01 0.3326530612244898
0.011 0.3325842696629213
0.012 0.33252032520325203
0.013 0.33244444444444443
0.014 0.3323809523809524
0.015 0.3323076923076923
0.016 0.3322404371584699
0.017 0.33216374269005844
0.018 0.33209876543209876
0.019 0.33202614379084966
0.02 0.33194444444444443
0.021 0.3318840579710145
0.022 0.3318181818181818
0.023 0.33174603174603173
0.024 0.33166666666666667
0.025 0.33157894736842103
0.026 0.33153153153153153
0.027 0.3314814814814815
0.028 0.33137254901960783
0.029 0.3313131313131313
0.03 0.33125
0.031 0.3311827956989247
0.032 0.3311111111111111
0.033 0.3310344827586207
0.034 0.33095238095238094
0.035 0.33086419753086416
0.036 0.33076923076923076
0.037 0.33076923076923076
0.038 0.33066666666666666
0.039 0.33055555555555555
0.04 0.33043478260869563
0.041 0.33043478260869563
0.042 0.33030303030303027
0.043 0.33030303030303027
0.044 0.33015873015873015
0.045 0.33015873015873015
0.046 0.32999999999999996
0.047 0.32999999999999996
0.048 0.32982456140350874
0.049 0.32982456140350874
0.05 0.3296296296296296
0.051 0.3296296296296296
0.052 0.3296296296296296
0.053 0.32941176470588235
0.054 0.32941176470588235
0.055 0.32941176470588235
0.056 0.32916666666666666
0.057 0.32916666666666666
0.058 0.32916666666666666
0.059 0.32888888888888884
0.06 0.32888888888888884
0.061 0.32888888888888884
0.062 0.32888888888888884
0.063 0.32857142857142857
0.064 0.32857142857142857
0.065 0.32857142857142857
0.066 0.32857142857142857
0.067 0.3282051282051282
0.068 0.3282051282051282
0.069 0.3282051282051282
0.07 0.3282051282051282
0.071 0.3282051282051282
0.072 0.3277777777777778
0.073 0.3277777777777778
0.074 0.3277777777777778
0.075 0.3277777777777778
0.076 0.3277777777777778
0.077 0.32727272727272727
0.078 0.32727272727272727
0.079 0.32727272727272727
0.08 0.32727272727272727
0.081 0.32727272727272727
0.082 0.32727272727272727
0.083 0.32727272727272727
0.084 0.32666666666666666
0.085 0.32666666666666666
0.086 0.32666666666666666
0.087 0.32666666666666666
0.088 0.32666666666666666
0.089 0.32666666666666666
0.09 0.32666666666666666
0.091 0.3259259259259259
0.092 0.3259259259259259
0.093 0.3259259259259259
0.094 0.3259259259259259
0.095 0.3259259259259259
0.096 0.3259259259259259
0.097 0.3259259259259259
0.098 0.3259259259259259
0.099 0.3259259259259259
0.1 0.32499999999999996
0.101 0.32499999999999996
0.102 0.32499999999999996
0.103 0.32499999999999996
0.104 0.32499999999999996
0.105 0.32499999999999996
0.106 0.32499999999999996
0.107 0.32499999999999996
0.108 0.32499999999999996
0.109 0.32499999999999996
0.11 0.32499999999999996
0.111 0.32499999999999996
0.112 0.32380952380952377
0.113 0.32380952380952377
0.114 0.32380952380952377
0.115 0.32380952380952377
0.116 0.32380952380952377
0.117 0.32380952380952377
0.118 0.32380952380952377
0.119 0.32380952380952377
0.12 0.32380952380952377
0.121 0.32380952380952377
0.122 0.32380952380952377
0.123 0.32380952380952377
0.124 0.32380952380952377
0.125 0.3222222222222222
0.126 0.3222222222222222
0.127 0.3222222222222222
0.128 0.3222222222222222
0.129 0.3222222222222222
0.13 0.3222222222222222
0.131 0.3222222222222222
0.132 0.3222222222222222
0.133 0.3222222222222222
0.134 0.3222222222222222
0.135 0.3222222222222222
0.136 0.3222222222222222
0.137 0.3222222222222222
0.138 0.3222222222222222
0.139 0.3222222222222222
0.14 0.3222222222222222
0.141 0.3222222222222222
0.142 0.3222222222222222
0.143 0.31999999999999995
0.144 0.31999999999999995
0.145 0.31999999999999995
0.146 0.31999999999999995
0.147 0.31999999999999995
0.148 0.31999999999999995
0.149 0.31999999999999995
0.15 0.31999999999999995
0.151 0.31999999999999995
0.152 0.31999999999999995
0.153 0.31999999999999995
0.154 0.31999999999999995
0.155 0.31999999999999995
0.156 0.31999999999999995
0.157 0.31999999999999995
0.158 0.31999999999999995
0.159 0.31999999999999995
0.16 0.31999999999999995
0.161 0.31999999999999995
0.162 0.31999999999999995
0.163 0.31999999999999995
0.164 0.31999999999999995
0.165 0.31999999999999995
0.166 0.31999999999999995
0.167 0.31666666666666665
0.168 0.31666666666666665
0.169 0.31666666666666665
0.17 0.31666666666666665
0.171 0.31666666666666665
0.172 0.31666666666666665
0.173 0.31666666666666665
0.174 0.31666666666666665
0.175 0.31666666666666665
0.176 0.31666666666666665
0.177 0.31666666666666665
0.178 0.31666666666666665
0.179 0.31666666666666665
0.18 0.31666666666666665
0.181 0.31666666666666665
0.182 0.31666666666666665
0.183 0.31666666666666665
0.184 0.31666666666666665
0.185 0.31666666666666665
0.186 0.31666666666666665
0.187 0.31666666666666665
0.188 0.31666666666666665
0.189 0.31666666666666665
0.19 0.31666666666666665
0.191 0.31666666666666665
0.192 0.31666666666666665
0.193 0.31666666666666665
0.194 0.31666666666666665
0.195 0.31666666666666665
0.196 0.31666666666666665
0.197 0.31666666666666665
0.198 0.31666666666666665
0.199 0.31666666666666665
0.2 0.31111111111111106
0.201 0.31111111111111106
0.202 0.31111111111111106
0.203 0.31111111111111106
0.204 0.31111111111111106
0.205 0.31111111111111106
0.206 0.31111111111111106
0.207 0.31111111111111106
0.208 0.31111111111111106
0.209 0.31111111111111106
0.21 0.31111111111111106
0.211 0.31111111111111106
0.212 0.31111111111111106
0.213 0.31111111111111106
0.214 0.31111111111111106
0.215 0.31111111111111106
0.216 0.31111111111111106
0.217 0.31111111111111106
0.218 0.31111111111111106
0.219 0.31111111111111106
0.22 0.31111111111111106
0.221 0.31111111111111106
0.222 0.31111111111111106
0.223 0.31111111111111106
0.224 0.31111111111111106
0.225 0.31111111111111106
0.226 0.31111111111111106
0.227 0.31111111111111106
0.228 0.31111111111111106
0.229 0.31111111111111106
0.23 0.31111111111111106
0.231 0.31111111111111106
0.232 0.31111111111111106
0.233 0.31111111111111106
0.234 0.31111111111111106
0.235 0.31111111111111106
0.236 0.31111111111111106
0.237 0.31111111111111106
0.238 0.31111111111111106
0.239 0.31111111111111106
0.24 0.31111111111111106
0.241 0.31111111111111106
0.242 0.31111111111111106
0.243 0.31111111111111106
0.244 0.31111111111111106
0.245 0.31111111111111106
0.246 0.31111111111111106
0.247 0.31111111111111106
0.248 0.31111111111111106
0.249 0.31111111111111106
0.25 0.29999999999999993
0.251 0.29999999999999993
0.252 0.29999999999999993
0.253 0.29999999999999993
0.254 0.29999999999999993
0.255 0.29999999999999993
0.256 0.29999999999999993
0.257 0.29999999999999993
0.258 0.29999999999999993
0.259 0.29999999999999993
0.26 0.29999999999999993
0.261 0.29999999999999993
0.262 0.29999999999999993
0.263 0.29999999999999993
0.264 0.29999999999999993
0.265 0.29999999999999993
0.266 0.29999999999999993
0.267 0.29999999999999993
0.268 0.29999999999999993
0.269 0.29999999999999993
0.27 0.29999999999999993
0.271 0.29999999999999993
0.272 0.29999999999999993
0.273 0.29999999999999993
0.274 0.29999999999999993
0.275 0.29999999999999993
0.276 0.29999999999999993
0.277 0.29999999999999993
0.278 0.29999999999999993
0.279 0.29999999999999993
0.28 0.29999999999999993
0.281 0.29999999999999993
0.282 0.29999999999999993
0.283 0.29999999999999993
0.284 0.29999999999999993
0.285 0.29999999999999993
0.286 0.29999999999999993
0.287 0.29999999999999993
0.288 0.29999999999999993
0.289 0.29999999999999993
0.29 0.29999999999999993
0.291 0.29999999999999993
0.292 0.29999999999999993
0.293 0.29999999999999993
0.294 0.29999999999999993
0.295 0.29999999999999993
0.296 0.29999999999999993
0.297 0.29999999999999993
0.298 0.29999999999999993
0.299 0.29999999999999993
0.3 0.29999999999999993
0.301 0.29999999999999993
0.302 0.29999999999999993
0.303 0.29999999999999993
0.304 0.29999999999999993
0.305 0.29999999999999993
0.306 0.29999999999999993
0.307 0.29999999999999993
0.308 0.29999999999999993
0.309 0.29999999999999993
0.31 0.29999999999999993
0.311 0.29999999999999993
0.312 0.29999999999999993
0.313 0.29999999999999993
0.314 0.29999999999999993
0.315 0.29999999999999993
0.316 0.29999999999999993
0.317 0.29999999999999993
0.318 0.29999999999999993
0.319 0.29999999999999993
0.32 0.29999999999999993
0.321 0.29999999999999993
0.322 0.29999999999999993
0.323 0.29999999999999993
0.324 0.29999999999999993
0.325 0.29999999999999993
0.326 0.29999999999999993
0.327 0.29999999999999993
0.328 0.29999999999999993
0.329 0.29999999999999993
0.33 0.29999999999999993
0.331 0.29999999999999993
0.332 0.29999999999999993
0.333 0.29999999999999993
0.334 0.2666666666666666
0.335 0.2666666666666666
0.336 0.2666666666666666
0.337 0.2666666666666666
0.338 0.2666666666666666
0.339 0.2666666666666666
0.34 0.2666666666666666
0.341 0.2666666666666666
0.342 0.2666666666666666
0.343 0.2666666666666666
0.344 0.2666666666666666
0.345 0.2666666666666666
0.346 0.2666666666666666
0.347 0.2666666666666666
0.348 0.2666666666666666
0.349 0.2666666666666666
0.35 0.2666666666666666
0.351 0.2666666666666666
0.352 0.2666666666666666
0.353 0.2666666666666666
0.354 0.2666666666666666
0.355 0.2666666666666666
0.356 0.2666666666666666
0.357 0.2666666666666666
0.358 0.2666666666666666
0.359 0.2666666666666666
0.36 0.2666666666666666
0.361 0.2666666666666666
0.362 0.2666666666666666
0.363 0.2666666666666666
0.364 0.2666666666666666
0.365 0.2666666666666666
0.366 0.2666666666666666
0.367 0.2666666666666666
0.368 0.2666666666666666
0.369 0.2666666666666666
0.37 0.2666666666666666
0.371 0.2666666666666666
0.372 0.2666666666666666
0.373 0.2666666666666666
0.374 0.2666666666666666
0.375 0.2666666666666666
0.376 0.2666666666666666
0.377 0.2666666666666666
0.378 0.2666666666666666
0.379 0.2666666666666666
0.38 0.2666666666666666
0.381 0.2666666666666666
0.382 0.2666666666666666
0.383 0.2666666666666666
0.384 0.2666666666666666
0.385 0.2666666666666666
0.386 0.2666666666666666
0.387 0.2666666666666666
0.388 0.2666666666666666
0.389 0.2666666666666666
0.39 0.2666666666666666
0.391 0.2666666666666666
0.392 0.2666666666666666
0.393 0.2666666666666666
0.394 0.2666666666666666
0.395 0.2666666666666666
0.396 0.2666666666666666
0.397 0.2666666666666666
0.398 0.2666666666666666
0.399 0.2666666666666666
0.4 0.2666666666666666
0.401 0.2666666666666666
0.402 0.2666666666666666
0.403 0.2666666666666666
0.404 0.2666666666666666
0.405 0.2666666666666666
0.406 0.2666666666666666
0.407 0.2666666666666666
0.408 0.2666666666666666
0.409 0.2666666666666666
0.41 0.2666666666666666
0.411 0.2666666666666666
0.412 0.2666666666666666
0.413 0.2666666666666666
0.414 0.2666666666666666
0.415 0.2666666666666666
0.416 0.2666666666666666
0.417 0.2666666666666666
0.418 0.2666666666666666
0.419 0.2666666666666666
0.42 0.2666666666666666
0.421 0.2666666666666666
0.422 0.2666666666666666
0.423 0.2666666666666666
0.424 0.2666666666666666
0.425 0.2666666666666666
0.426 0.2666666666666666
0.427 0.2666666666666666
0.428 0.2666666666666666
0.429 0.2666666666666666
0.43 0.2666666666666666
0.431 0.2666666666666666
0.432 0.2666666666666666
0.433 0.2666666666666666
0.434 0.2666666666666666
0.435 0.2666666666666666
0.436 0.2666666666666666
0.437 0.2666666666666666
0.438 0.2666666666666666
0.439 0.2666666666666666
0.44 0.2666666666666666
0.441 0.2666666666666666
0.442 0.2666666666666666
0.443 0.2666666666666666
0.444 0.2666666666666666
0.445 0.2666666666666666
0.446 0.2666666666666666
0.447 0.2666666666666666
0.448 0.2666666666666666
0.449 0.2666666666666666
0.45 0.2666666666666666
0.451 0.2666666666666666
0.452 0.2666666666666666
0.453 0.2666666666666666
0.454 0.2666666666666666
0.455 0.2666666666666666
0.456 0.2666666666666666
0.457 0.2666666666666666
0.458 0.2666666666666666
0.459 0.2666666666666666
0.46 0.2666666666666666
0.461 0.2666666666666666
0.462 0.2666666666666666
0.463 0.2666666666666666
0.464 0.2666666666666666
0.465 0.2666666666666666
0.466 0.2666666666666666
0.467 0.2666666666666666
0.468 0.2666666666666666
0.469 0.2666666666666666
0.47 0.2666666666666666
0.471 0.2666666666666666
0.472 0.2666666666666666
0.473 0.2666666666666666
0.474 0.2666666666666666
0.475 0.2666666666666666
0.476 0.2666666666666666
0.477 0.2666666666666666
0.478 0.2666666666666666
0.479 0.2666666666666666
0.48 0.2666666666666666
0.481 0.2666666666666666
0.482 0.2666666666666666
0.483 0.2666666666666666
0.484 0.2666666666666666
0.485 0.2666666666666666
0.486 0.2666666666666666
0.487 0.2666666666666666
0.488 0.2666666666666666
0.489 0.2666666666666666
0.49 0.2666666666666666
0.491 0.2666666666666666
0.492 0.2666666666666666
0.493 0.2666666666666666
0.494 0.2666666666666666
0.495 0.2666666666666666
0.496 0.2666666666666666
0.497 0.2666666666666666
0.498 0.2666666666666666
0.499 0.2666666666666666
0.5 0.2666666666666666


==> figures/fig1/schemeConverse1-tALmax0.49999-f0.33334.txt <==
x fun
0.001 inf
0.002 inf
0.003 inf
0.004 inf
0.005 inf
0.006 inf
0.007 inf
0.008 inf
0.009 inf
0.01 0.33333326530612245
0.011 0.33333325842696626
0.012 0.3333332520325203
0.013 0.3333332444444444
0.014 0.33333323809523807
0.015 0.33333323076923077
0.016 0.33333322404371585
0.017 0.333333216374269
0.018 0.3333332098765432
0.019 0.33333320261437904
0.02 0.3333331944444444
0.021 0.33333318840579707
0.022 0.3333331818181818
0.023 0.3333331746031746
0.024 0.3333331666666666
0.025 0.33333315789473683
0.026 0.33333315315315315
0.027 0.33333314814814813
0.028 0.33333313725490193
0.029 0.3333331313131313
0.03 0.333333125
0.031 0.33333311827956985
0.032 0.3333331111111111
0.033 0.3333331034482758
0.034 0.33333309523809523
0.035 0.33333308641975307
0.036 0.3333330769230769
0.037 0.3333330769230769
0.038 0.3333330666666666
0.039 0.33333305555555554
0.04 0.33333304347826087
0.041 0.33333304347826087
0.042 0.3333330303030303
0.043 0.3333330303030303
0.044 0.33333301587301584
0.045 0.33333301587301584
0.046 0.333333
0.047 0.333333
0.048 0.33333298245614035
0.049 0.33333298245614035
0.05 0.33333296296296294
0.051 0.33333296296296294
0.052 0.33333296296296294
0.053 0.33333294117647055
0.054 0.33333294117647055
0.055 0.33333294117647055
0.056 0.33333291666666665
0.057 0.33333291666666665
0.058 0.33333291666666665
0.059 0.33333288888888885
0.06 0.33333288888888885
0.061 0.33333288888888885
0.062 0.33333288888888885
0.063 0.3333328571428571
0.064 0.3333328571428571
0.065 0.3333328571428571
0.066 0.3333328571428571
0.067 0.3333328205128205
0.068 0.3333328205128205
0.069 0.3333328205128205
0.07 0.3333328205128205
0.071 0.3333328205128205
0.072 0.33333277777777776
0.073 0.33333277777777776
0.074 0.33333277777777776
0.075 0.33333277777777776
0.076 0.33333277777777776
0.077 0.3333327272727272
0.078 0.3333327272727272
0.079 0.3333327272727272
0.08 0.3333327272727272
0.081 0.3333327272727272
0.082 0.3333327272727272
0.083 0.3333327272727272
0.084 0.33333266666666667
0.085 0.33333266666666667
0.086 0.33333266666666667
0.087 0.33333266666666667
0.088 0.33333266666666667
0.089 0.33333266666666667
0.09 0.33333266666666667
0.091 0.33333259259259257
0.092 0.33333259259259257
0.093 0.33333259259259257
0.094 0.33333259259259257
0.095 0.33333259259259257
0.096 0.33333259259259257
0.097 0.33333259259259257
0.098 0.33333259259259257
0.099 0.33333259259259257
0.1 0.3333325
0.101 0.3333325
0.102 0.3333325
0.103 0.3333325
0.104 0.3333325
0.105 0.3333325
0.106 0.3333325
0.107 0.3333325
0.108 0.3333325
0.109 0.3333325
0.11 0.3333325
0.111 0.3333325
0.112 0.33333238095238094
0.113 0.33333238095238094
0.114 0.33333238095238094
0.115 0.33333238095238094
0.116 0.33333238095238094
0.117 0.33333238095238094
0.118 0.33333238095238094
0.119 0.33333238095238094
0.12 0.33333238095238094
0.121 0.33333238095238094
0.122 0.33333238095238094
0.123 0.33333238095238094
0.124 0.33333238095238094
0.125 0.3333322222222222
0.126 0.3333322222222222
0.127 0.3333322222222222
0.128 0.3333322222222222
0.129 0.3333322222222222
0.13 0.3333322222222222
0.131 0.3333322222222222
0.132 0.3333322222222222
0.133 0.3333322222222222
0.134 0.3333322222222222
0.135 0.3333322222222222
0.136 0.3333322222222222
0.137 0.3333322222222222
0.138 0.3333322222222222
0.139 0.3333322222222222
0.14 0.3333322222222222
0.141 0.3333322222222222
0.142 0.3333322222222222
0.143 0.33333199999999996
0.144 0.33333199999999996
0.145 0.33333199999999996
0.146 0.33333199999999996
0.147 0.33333199999999996
0.148 0.33333199999999996
0.149 0.33333199999999996
0.15 0.33333199999999996
0.151 0.33333199999999996
0.152 0.33333199999999996
0.153 0.33333199999999996
0.154 0.33333199999999996
0.155 0.33333199999999996
0.156 0.33333199999999996
0.157 0.33333199999999996
0.158 0.33333199999999996
0.159 0.33333199999999996
0.16 0.33333199999999996
0.161 0.33333199999999996
0.162 0.33333199999999996
0.163 0.33333199999999996
0.164 0.33333199999999996
0.165 0.33333199999999996
0.166 0.33333199999999996
0.167 0.33333166666666664
0.168 0.33333166666666664
0.169 0.33333166666666664
0.17 0.33333166666666664
0.171 0.33333166666666664
0.172 0.33333166666666664
0.173 0.33333166666666664
0.174 0.33333166666666664
0.175 0.33333166666666664
0.176 0.33333166666666664
0.177 0.33333166666666664
0.178 0.33333166666666664
0.179 0.33333166666666664
0.18 0.33333166666666664
0.181 0.33333166666666664
0.182 0.33333166666666664
0.183 0.33333166666666664
0.184 0.33333166666666664
0.185 0.33333166666666664
0.186 0.33333166666666664
0.187 0.33333166666666664
0.188 0.33333166666666664
0.189 0.33333166666666664
0.19 0.33333166666666664
0.191 0.33333166666666664
0.192 0.33333166666666664
0.193 0.33333166666666664
0.194 0.33333166666666664
0.195 0.33333166666666664
0.196 0.33333166666666664
0.197 0.33333166666666664
0.198 0.33333166666666664
0.199 0.33333166666666664
0.2 0.3333311111111111
0.201 0.3333311111111111
0.202 0.3333311111111111
0.203 0.3333311111111111
0.204 0.3333311111111111
0.205 0.3333311111111111
0.206 0.3333311111111111
0.207 0.3333311111111111
0.208 0.3333311111111111
0.209 0.3333311111111111
0.21 0.3333311111111111
0.211 0.3333311111111111
0.212 0.3333311111111111
0.213 0.3333311111111111
0.214 0.3333311111111111
0.215 0.3333311111111111
0.216 0.3333311111111111
0.217 0.3333311111111111
0.218 0.3333311111111111
0.219 0.3333311111111111
0.22 0.3333311111111111
0.221 0.3333311111111111
0.222 0.3333311111111111
0.223 0.3333311111111111
0.224 0.3333311111111111
0.225 0.3333311111111111
0.226 0.3333311111111111
0.227 0.3333311111111111
0.228 0.3333311111111111
0.229 0.3333311111111111
0.23 0.3333311111111111
0.231 0.3333311111111111
0.232 0.3333311111111111
0.233 0.3333311111111111
0.234 0.3333311111111111
0.235 0.3333311111111111
0.236 0.3333311111111111
0.237 0.3333311111111111
0.238 0.3333311111111111
0.239 0.3333311111111111
0.24 0.3333311111111111
0.241 0.3333311111111111
0.242 0.3333311111111111
0.243 0.3333311111111111
0.244 0.3333311111111111
0.245 0.3333311111111111
0.246 0.3333311111111111
0.247 0.3333311111111111
0.248 0.3333311111111111
0.249 0.3333311111111111
0.25 0.33332999999999996
0.251 0.33332999999999996
0.252 0.33332999999999996
0.253 0.33332999999999996
0.254 0.33332999999999996
0.255 0.33332999999999996
0.256 0.33332999999999996
0.257 0.33332999999999996
0.258 0.33332999999999996
0.259 0.33332999999999996
0.26 0.33332999999999996
0.261 0.33332999999999996
0.262 0.33332999999999996
0.263 0.33332999999999996
0.264 0.33332999999999996
0.265 0.33332999999999996
0.266 0.33332999999999996
0.267 0.33332999999999996
0.268 0.33332999999999996
0.269 0.33332999999999996
0.27 0.33332999999999996
0.271 0.33332999999999996
0.272 0.33332999999999996
0.273 0.33332999999999996
0.274 0.33332999999999996
0.275 0.33332999999999996
0.276 0.33332999999999996
0.277 0.33332999999999996
0.278 0.33332999999999996
0.279 0.33332999999999996
0.28 0.33332999999999996
0.281 0.33332999999999996
0.282 0.33332999999999996
0.283 0.33332999999999996
0.284 0.33332999999999996
0.285 0.33332999999999996
0.286 0.33332999999999996
0.287 0.33332999999999996
0.288 0.33332999999999996
0.289 0.33332999999999996
0.29 0.33332999999999996
0.291 0.33332999999999996
0.292 0.33332999999999996
0.293 0.33332999999999996
0.294 0.33332999999999996
0.295 0.33332999999999996
0.296 0.33332999999999996
0.297 0.33332999999999996
0.298 0.33332999999999996
0.299 0.33332999999999996
0.3 0.33332999999999996
0.301 0.33332999999999996
0.302 0.33332999999999996
0.303 0.33332999999999996
0.304 0.33332999999999996
0.305 0.33332999999999996
0.306 0.33332999999999996
0.307 0.33332999999999996
0.308 0.33332999999999996
0.309 0.33332999999999996
0.31 0.33332999999999996
0.311 0.33332999999999996
0.312 0.33332999999999996
0.313 0.33332999999999996
0.314 0.33332999999999996
0.315 0.33332999999999996
0.316 0.33332999999999996
0.317 0.33332999999999996
0.318 0.33332999999999996
0.319 0.33332999999999996
0.32 0.33332999999999996
0.321 0.33332999999999996
0.322 0.33332999999999996
0.323 0.33332999999999996
0.324 0.33332999999999996
0.325 0.33332999999999996
0.326 0.33332999999999996
0.327 0.33332999999999996
0.328 0.33332999999999996
0.329 0.33332999999999996
0.33 0.33332999999999996
0.331 0.33332999999999996
0.332 0.33332999999999996
0.333 0.33332999999999996
0.334 0.3333266666666666
0.335 0.3333266666666666
0.336 0.3333266666666666
0.337 0.3333266666666666
0.338 0.3333266666666666
0.339 0.3333266666666666
0.34 0.3333266666666666
0.341 0.3333266666666666
0.342 0.3333266666666666
0.343 0.3333266666666666
0.344 0.3333266666666666
0.345 0.3333266666666666
0.346 0.3333266666666666
0.347 0.3333266666666666
0.348 0.3333266666666666
0.349 0.3333266666666666
0.35 0.3333266666666666
0.351 0.3333266666666666
0.352 0.3333266666666666
0.353 0.3333266666666666
0.354 0.3333266666666666
0.355 0.3333266666666666
0.356 0.3333266666666666
0.357 0.3333266666666666
0.358 0.3333266666666666
0.359 0.3333266666666666
0.36 0.3333266666666666
0.361 0.3333266666666666
0.362 0.3333266666666666
0.363 0.3333266666666666
0.364 0.3333266666666666
0.365 0.3333266666666666
0.366 0.3333266666666666
0.367 0.3333266666666666
0.368 0.3333266666666666
0.369 0.3333266666666666
0.37 0.3333266666666666
0.371 0.3333266666666666
0.372 0.3333266666666666
0.373 0.3333266666666666
0.374 0.3333266666666666
0.375 0.3333266666666666
0.376 0.3333266666666666
0.377 0.3333266666666666
0.378 0.3333266666666666
0.379 0.3333266666666666
0.38 0.3333266666666666
0.381 0.3333266666666666
0.382 0.3333266666666666
0.383 0.3333266666666666
0.384 0.3333266666666666
0.385 0.3333266666666666
0.386 0.3333266666666666
0.387 0.3333266666666666
0.388 0.3333266666666666
0.389 0.3333266666666666
0.39 0.3333266666666666
0.391 0.3333266666666666
0.392 0.3333266666666666
0.393 0.3333266666666666
0.394 0.3333266666666666
0.395 0.3333266666666666
0.396 0.3333266666666666
0.397 0.3333266666666666
0.398 0.3333266666666666
0.399 0.3333266666666666
0.4 0.3333266666666666
0.401 0.3333266666666666
0.402 0.3333266666666666
0.403 0.3333266666666666
0.404 0.3333266666666666
0.405 0.3333266666666666
0.406 0.3333266666666666
0.407 0.3333266666666666
0.408 0.3333266666666666
0.409 0.3333266666666666
0.41 0.3333266666666666
0.411 0.3333266666666666
0.412 0.3333266666666666
0.413 0.3333266666666666
0.414 0.3333266666666666
0.415 0.3333266666666666
0.416 0.3333266666666666
0.417 0.3333266666666666
0.418 0.3333266666666666
0.419 0.3333266666666666
0.42 0.3333266666666666
0.421 0.3333266666666666
0.422 0.3333266666666666
0.423 0.3333266666666666
0.424 0.3333266666666666
0.425 0.3333266666666666
0.426 0.3333266666666666
0.427 0.3333266666666666
0.428 0.3333266666666666
0.429 0.3333266666666666
0.43 0.3333266666666666
0.431 0.3333266666666666
0.432 0.3333266666666666
0.433 0.3333266666666666
0.434 0.3333266666666666
0.435 0.3333266666666666
0.436 0.3333266666666666
0.437 0.3333266666666666
0.438 0.3333266666666666
0.439 0.3333266666666666
0.44 0.3333266666666666
0.441 0.3333266666666666
0.442 0.3333266666666666
0.443 0.3333266666666666
0.444 0.3333266666666666
0.445 0.3333266666666666
0.446 0.3333266666666666
0.447 0.3333266666666666
0.448 0.3333266666666666
0.449 0.3333266666666666
0.45 0.3333266666666666
0.451 0.3333266666666666
0.452 0.3333266666666666
0.453 0.3333266666666666
0.454 0.3333266666666666
0.455 0.3333266666666666
0.456 0.3333266666666666
0.457 0.3333266666666666
0.458 0.3333266666666666
0.459 0.3333266666666666
0.46 0.3333266666666666
0.461 0.3333266666666666
0.462 0.3333266666666666
0.463 0.3333266666666666
0.464 0.3333266666666666
0.465 0.3333266666666666
0.466 0.3333266666666666
0.467 0.3333266666666666
0.468 0.3333266666666666
0.469 0.3333266666666666
0.47 0.3333266666666666
0.471 0.3333266666666666
0.472 0.3333266666666666
0.473 0.3333266666666666
0.474 0.3333266666666666
0.475 0.3333266666666666
0.476 0.3333266666666666
0.477 0.3333266666666666
0.478 0.3333266666666666
0.479 0.3333266666666666
0.48 0.3333266666666666
0.481 0.3333266666666666
0.482 0.3333266666666666
0.483 0.3333266666666666
0.484 0.3333266666666666
0.485 0.3333266666666666
0.486 0.3333266666666666
0.487 0.3333266666666666
0.488 0.3333266666666666
0.489 0.3333266666666666
0.49 0.3333266666666666
0.491 0.3333266666666666
0.492 0.3333266666666666
0.493 0.3333266666666666
0.494 0.3333266666666666
0.495 0.3333266666666666
0.496 0.3333266666666666
0.497 0.3333266666666666
0.498 0.3333266666666666
0.499 0.3333266666666666
0.5 0.3333266666666666


==> figures/fig1/schemeConverse1-tALmax0.49999-f0.49999.txt <==
x fun
0.001 inf
0.002 inf
0.003 inf
0.004 inf
0.005 inf
0.006 inf
0.007 inf
0.008 inf
0.009 inf
0.01 0.3316327551020408
0.011 0.3314607865168539
0.012 0.3313009349593496
0.013 0.33111124444444445
0.014 0.3309525238095238
0.015 0.3307693846153846
0.016 0.3306012568306011
0.017 0.3304095321637427
0.018 0.33024709876543207
0.019 0.33006555555555556
0.02 0.3298613194444444
0.021 0.32971036231884054
0.022 0.3295456818181818
0.023 0.32936531746031744
0.024 0.32916691666666664
0.025 0.32894763157894735
0.026 0.3288290990990991
0.027 0.32870398148148144
0.028 0.3284316666666666
0.029 0.3282831313131313
0.03 0.3281253125
0.031 0.32795731182795695
0.032 0.3277781111111111
0.033 0.3275865517241379
0.034 0.3273813095238095
0.035 0.3271608641975308
0.036 0.3269234615384615
0.037 0.3269234615384615
0.038 0.3266670666666667
0.039 0.32638930555555556
0.04 0.32608739130434783
0.041 0.32608739130434783
0.042 0.3257580303030303
0.043 0.3257580303030303
0.044 0.32539730158730157
0.045 0.32539730158730157
0.046 0.32500049999999997
0.047 0.32500049999999997
0.048 0.3245619298245614
0.049 0.3245619298245614
0.05 0.32407462962962963
0.051 0.32407462962962963
0.052 0.32407462962962963
0.053 0.32353
0.054 0.32353
0.055 0.32353
0.056 0.32291729166666666
0.057 0.32291729166666666
0.058 0.32291729166666666
0.059 0.3222228888888889
0.06 0.3222228888888889
0.061 0.3222228888888889
0.062 0.3222228888888889
0.063 0.3214292857142857
0.064 0.3214292857142857
0.065 0.3214292857142857
0.066 0.3214292857142857
0.067 0.32051358974358973
0.068 0.32051358974358973
0.069 0.32051358974358973
0.07 0.32051358974358973
0.071 0.32051358974358973
0.072 0.31944527777777776
0.073 0.31944527777777776
0.074 0.31944527777777776
0.075 0.31944527777777776
0.076 0.31944527777777776
0.077 0.31818272727272723
0.078 0.31818272727272723
0.079 0.31818272727272723
0.08 0.31818272727272723
0.081 0.31818272727272723
0.082 0.31818272727272723
0.083 0.31818272727272723
0.084 0.3166676666666666
0.085 0.3166676666666666
0.086 0.3166676666666666
0.087 0.3166676666666666
0.088 0.3166676666666666
0.089 0.3166676666666666
0.09 0.3166676666666666
0.091 0.3148159259259259
0.092 0.3148159259259259
0.093 0.3148159259259259
0.094 0.3148159259259259
0.095 0.3148159259259259
0.096 0.3148159259259259
0.097 0.3148159259259259
0.098 0.3148159259259259
0.099 0.3148159259259259
0.1 0.31250124999999995
0.101 0.31250124999999995
0.102 0.31250124999999995
0.103 0.31250124999999995
0.104 0.31250124999999995
0.105 0.31250124999999995
0.106 0.31250124999999995
0.107 0.31250124999999995
0.108 0.31250124999999995
0.109 0.31250124999999995
0.11 0.31250124999999995
0.111 0.31250124999999995
0.112 0.3095252380952381
0.113 0.3095252380952381
0.114 0.3095252380952381
0.115 0.3095252380952381
0.116 0.3095252380952381
0.117 0.3095252380952381
0.118 0.3095252380952381
0.119 0.3095252380952381
0.12 0.3095252380952381
0.121 0.3095252380952381
0.122 0.3095252380952381
0.123 0.3095252380952381
0.124 0.3095252380952381
0.125 0.3055572222222222
0.126 0.3055572222222222
0.127 0.3055572222222222
0.128 0.3055572222222222
0.129 0.3055572222222222
0.13 0.3055572222222222
0.131 0.3055572222222222
0.132 0.3055572222222222
0.133 0.3055572222222222
0.134 0.3055572222222222
0.135 0.3055572222222222
0.136 0.3055572222222222
0.137 0.3055572222222222
0.138 0.3055572222222222
0.139 0.3055572222222222
0.14 0.3055572222222222
0.141 0.3055572222222222
0.142 0.3055572222222222
0.143 0.300002
0.144 0.300002
0.145 0.300002
0.146 0.300002
0.147 0.300002
0.148 0.300002
0.149 0.300002
0.15 0.300002
0.151 0.300002
0.152 0.300002
0.153 0.300002
0.154 0.300002
0.155 0.300002
0.156 0.300002
0.157 0.300002
0.158 0.300002
0.159 0.300002
0.16 0.300002
0.161 0.300002
0.162 0.300002
0.163 0.300002
0.164 0.300002
0.165 0.300002
0.166 0.300002
0.167 0.29166916666666665
0.168 0.29166916666666665
0.169 0.29166916666666665
0.17 0.29166916666666665
0.171 0.29166916666666665
0.172 0.29166916666666665
0.173 0.29166916666666665
0.174 0.29166916666666665
0.175 0.29166916666666665
0.176 0.29166916666666665
0.177 0.29166916666666665
0.178 0.29166916666666665
0.179 0.29166916666666665
0.18 0.29166916666666665
0.181 0.29166916666666665
0.182 0.29166916666666665
0.183 0.29166916666666665
0.184 0.29166916666666665
0.185 0.29166916666666665
0.186 0.29166916666666665
0.187 0.29166916666666665
0.188 0.29166916666666665
0.189 0.29166916666666665
0.19 0.29166916666666665
0.191 0.29166916666666665
0.192 0.29166916666666665
0.193 0.29166916666666665
0.194 0.29166916666666665
0.195 0.29166916666666665
0.196 0.29166916666666665
0.197 0.29166916666666665
0.198 0.29166916666666665
0.199 0.29166916666666665
0.2 0.2777811111111111
0.201 0.2777811111111111
0.202 0.2777811111111111
0.203 0.2777811111111111
0.204 0.2777811111111111
0.205 0.2777811111111111
0.206 0.2777811111111111
0.207 0.2777811111111111
0.208 0.2777811111111111
0.209 0.2777811111111111
0.21 0.2777811111111111
0.211 0.2777811111111111
0.212 0.2777811111111111
0.213 0.2777811111111111
0.214 0.2777811111111111
0.215 0.2777811111111111
0.216 0.2777811111111111
0.217 0.2777811111111111
0.218 0.2777811111111111
0.219 0.2777811111111111
0.22 0.2777811111111111
0.221 0.2777811111111111
0.222 0.2777811111111111
0.223 0.2777811111111111
0.224 0.2777811111111111
0.225 0.2777811111111111
0.226 0.2777811111111111
0.227 0.2777811111111111
0.228 0.2777811111111111
0.229 0.2777811111111111
0.23 0.2777811111111111
0.231 0.2777811111111111
0.232 0.2777811111111111
0.233 0.2777811111111111
0.234 0.2777811111111111
0.235 0.2777811111111111
0.236 0.2777811111111111
0.237 0.2777811111111111
0.238 0.2777811111111111
0.239 0.2777811111111111
0.24 0.2777811111111111
0.241 0.2777811111111111
0.242 0.2777811111111111
0.243 0.2777811111111111
0.244 0.2777811111111111
0.245 0.2777811111111111
0.246 0.2777811111111111
0.247 0.2777811111111111
0.248 0.2777811111111111
0.249 0.2777811111111111
0.25 0.250005
0.251 0.250005
0.252 0.250005
0.253 0.250005
0.254 0.250005
0.255 0.250005
0.256 0.250005
0.257 0.250005
0.258 0.250005
0.259 0.250005
0.26 0.250005
0.261 0.250005
0.262 0.250005
0.263 0.250005
0.264 0.250005
0.265 0.250005
0.266 0.250005
0.267 0.250005
0.268 0.250005
0.269 0.250005
0.27 0.250005
0.271 0.250005
0.272 0.250005
0.273 0.250005
0.274 0.250005
0.275 0.250005
0.276 0.250005
0.277 0.250005
0.278 0.250005
0.279 0.250005
0.28 0.250005
0.281 0.250005
0.282 0.250005
0.283 0.250005
0.284 0.250005
0.285 0.250005
0.286 0.250005
0.287 0.250005
0.288 0.250005
0.289 0.250005
0.29 0.250005
0.291 0.250005
0.292 0.250005
0.293 0.250005
0.294 0.250005
0.295 0.250005
0.296 0.250005
0.297 0.250005
0.298 0.250005
0.299 0.250005
0.3 0.250005
0.301 0.250005
0.302 0.250005
0.303 0.250005
0.304 0.250005
0.305 0.250005
0.306 0.250005
0.307 0.250005
0.308 0.250005
0.309 0.250005
0.31 0.250005
0.311 0.250005
0.312 0.250005
0.313 0.250005
0.314 0.250005
0.315 0.250005
0.316 0.250005
0.317 0.250005
0.318 0.250005
0.319 0.250005
0.32 0.250005
0.321 0.250005
0.322 0.250005
0.323 0.250005
0.324 0.250005
0.325 0.250005
0.326 0.250005
0.327 0.250005
0.328 0.250005
0.329 0.250005
0.33 0.250005
0.331 0.250005
0.332 0.250005
0.333 0.250005
0.334 0.16667666666666664
0.335 0.16667666666666664
0.336 0.16667666666666664
0.337 0.16667666666666664
0.338 0.16667666666666664
0.339 0.16667666666666664
0.34 0.16667666666666664
0.341 0.16667666666666664
0.342 0.16667666666666664
0.343 0.16667666666666664
0.344 0.16667666666666664
0.345 0.16667666666666664
0.346 0.16667666666666664
0.347 0.16667666666666664
0.348 0.16667666666666664
0.349 0.16667666666666664
0.35 0.16667666666666664
0.351 0.16667666666666664
0.352 0.16667666666666664
0.353 0.16667666666666664
0.354 0.16667666666666664
0.355 0.16667666666666664
0.356 0.16667666666666664
0.357 0.16667666666666664
0.358 0.16667666666666664
0.359 0.16667666666666664
0.36 0.16667666666666664
0.361 0.16667666666666664
0.362 0.16667666666666664
0.363 0.16667666666666664
0.364 0.16667666666666664
0.365 0.16667666666666664
0.366 0.16667666666666664
0.367 0.16667666666666664
0.368 0.16667666666666664
0.369 0.16667666666666664
0.37 0.16667666666666664
0.371 0.16667666666666664
0.372 0.16667666666666664
0.373 0.16667666666666664
0.374 0.16667666666666664
0.375 0.16667666666666664
0.376 0.16667666666666664
0.377 0.16667666666666664
0.378 0.16667666666666664
0.379 0.16667666666666664
0.38 0.16667666666666664
0.381 0.16667666666666664
0.382 0.16667666666666664
0.383 0.16667666666666664
0.384 0.16667666666666664
0.385 0.16667666666666664
0.386 0.16667666666666664
0.387 0.16667666666666664
0.388 0.16667666666666664
0.389 0.16667666666666664
0.39 0.16667666666666664
0.391 0.16667666666666664
0.392 0.16667666666666664
0.393 0.16667666666666664
0.394 0.16667666666666664
0.395 0.16667666666666664
0.396 0.16667666666666664
0.397 0.16667666666666664
0.398 0.16667666666666664
0.399 0.16667666666666664
0.4 0.16667666666666664
0.401 0.16667666666666664
0.402 0.16667666666666664
0.403 0.16667666666666664
0.404 0.16667666666666664
0.405 0.16667666666666664
0.406 0.16667666666666664
0.407 0.16667666666666664
0.408 0.16667666666666664
0.409 0.16667666666666664
0.41 0.16667666666666664
0.411 0.16667666666666664
0.412 0.16667666666666664
0.413 0.16667666666666664
0.414 0.16667666666666664
0.415 0.16667666666666664
0.416 0.16667666666666664
0.417 0.16667666666666664
0.418 0.16667666666666664
0.419 0.16667666666666664
0.42 0.16667666666666664
0.421 0.16667666666666664
0.422 0.16667666666666664
0.423 0.16667666666666664
0.424 0.16667666666666664
0.425 0.16667666666666664
0.426 0.16667666666666664
0.427 0.16667666666666664
0.428 0.16667666666666664
0.429 0.16667666666666664
0.43 0.16667666666666664
0.431 0.16667666666666664
0.432 0.16667666666666664
0.433 0.16667666666666664
0.434 0.16667666666666664
0.435 0.16667666666666664
0.436 0.16667666666666664
0.437 0.16667666666666664
0.438 0.16667666666666664
0.439 0.16667666666666664
0.44 0.16667666666666664
0.441 0.16667666666666664
0.442 0.16667666666666664
0.443 0.16667666666666664
0.444 0.16667666666666664
0.445 0.16667666666666664
0.446 0.16667666666666664
0.447 0.16667666666666664
0.448 0.16667666666666664
0.449 0.16667666666666664
0.45 0.16667666666666664
0.451 0.16667666666666664
0.452 0.16667666666666664
0.453 0.16667666666666664
0.454 0.16667666666666664
0.455 0.16667666666666664
0.456 0.16667666666666664
0.457 0.16667666666666664
0.458 0.16667666666666664
0.459 0.16667666666666664
0.46 0.16667666666666664
0.461 0.16667666666666664
0.462 0.16667666666666664
0.463 0.16667666666666664
0.464 0.16667666666666664
0.465 0.16667666666666664
0.466 0.16667666666666664
0.467 0.16667666666666664
0.468 0.16667666666666664
0.469 0.16667666666666664
0.47 0.16667666666666664
0.471 0.16667666666666664
0.472 0.16667666666666664
0.473 0.16667666666666664
0.474 0.16667666666666664
0.475 0.16667666666666664
0.476 0.16667666666666664
0.477 0.16667666666666664
0.478 0.16667666666666664
0.479 0.16667666666666664
0.48 0.16667666666666664
0.481 0.16667666666666664
0.482 0.16667666666666664
0.483 0.16667666666666664
0.484 0.16667666666666664
0.485 0.16667666666666664
0.486 0.16667666666666664
0.487 0.16667666666666664
0.488 0.16667666666666664
0.489 0.16667666666666664
0.49 0.16667666666666664
0.491 0.16667666666666664
0.492 0.16667666666666664
0.493 0.16667666666666664
0.494 0.16667666666666664
0.495 0.16667666666666664
0.496 0.16667666666666664
0.497 0.16667666666666664
0.498 0.16667666666666664
0.499 0.16667666666666664
0.5 0.16667666666666664

